Towards Meta-Pruning via Optimal Transport

Structural pruning of neural networks conventionally relies on identifying and discarding less important neurons, a practice often resulting in significant accuracy loss that necessitates subsequent fine-tuning efforts. This paper introduces a novel approach named Intra-Fusion, challenging this prevailing pruning paradigm. Unlike existing methods that focus on designing meaningful neuron importance metrics, Intra-Fusion redefines the overlying pruning procedure. Through utilizing the concepts of model fusion and Optimal Transport, we leverage an agnostically given importance metric to arrive at a more effective sparse model representation. Notably, our approach achieves substantial accuracy recovery without the need for resource-intensive fine-tuning, making it an efficient and promising tool for neural network compression. Additionally, we explore how fusion can be added to the pruning process to significantly decrease the training time while maintaining competitive performance. We benchmark our results for various networks on commonly used datasets such as CIFAR-10, CIFAR-100, and ImageNet. More broadly, we hope that the proposed Intra-Fusion approach invigorates exploration into a fresh alternative to the predominant compression approaches. Our code is available here: https://github.com/alexandertheus/Intra-Fusion.

==> data_free/resnet18_cifar10/datafree_l1_resnet18_cifar10_0.json <==
{
    "l1": {
        "0": {
            "0.1": {
                "default": 0.9486748417721519,
                "IF": 0.9492681962025317
            },
            "0.2": {
                "default": 0.9482792721518988,
                "IF": 0.9480814873417721
            },
            "0.3": {
                "default": 0.9477848101265823,
                "IF": 0.9470925632911392
            },
            "0.4": {
                "default": 0.9458069620253164,
                "IF": 0.946993670886076
            },
            "0.5": {
                "default": 0.9448180379746836,
                "IF": 0.9447191455696202
            },
            "0.6": {
                "default": 0.940565664556962,
                "IF": 0.9412579113924051
            },
            "0.7": {
                "default": 0.9371044303797469,
                "IF": 0.9395767405063291
            },
            "0.8": {
                "default": 0.9302808544303798,
                "IF": 0.9349287974683544
            },
            "0.9": {
                "default": 0.8287183544303798,
                "IF": 0.932753164556962
            }
        },
        "1": {
            "0.1": {
                "default": 0.948378164556962,
                "IF": 0.9494659810126582
            },
            "0.2": {
                "default": 0.9485759493670886,
                "IF": 0.9489715189873418
            },
            "0.3": {
                "default": 0.9482792721518988,
                "IF": 0.9487737341772152
            },
            "0.4": {
                "default": 0.9486748417721519,
                "IF": 0.9475870253164557
            },
            "0.5": {
                "default": 0.9482792721518988,
                "IF": 0.9484770569620253
            },
            "0.6": {
                "default": 0.9463014240506329,
                "IF": 0.9480814873417721
            },
            "0.7": {
                "default": 0.9330498417721519,
                "IF": 0.948378164556962
            },
            "0.8": {
                "default": 0.8785601265822784,
                "IF": 0.9466969936708861
            },
            "0.9": {
                "default": 0.8542325949367089,
                "IF": 0.9448180379746836
            }
        },
        "2": {
            "0.1": {
                "default": 0.948378164556962,
                "IF": 0.9491693037974683
            },
            "0.2": {
                "default": 0.9471914556962026,
                "IF": 0.947685917721519
            },
            "0.3": {
                "default": 0.9465981012658228,
                "IF": 0.9470925632911392
            },
            "0.4": {
                "default": 0.943631329113924,
                "IF": 0.946993670886076
            },
            "0.5": {
                "default": 0.9417523734177216,
                "IF": 0.9466969936708861
            },
            "0.6": {
                "default": 0.9383900316455697,
                "IF": 0.9444224683544303
            },
            "0.7": {
                "default": 0.9315664556962026,
                "IF": 0.9413568037974683
            },
            "0.8": {
                "default": 0.9139636075949367,
                "IF": 0.9268196202531646
            },
            "0.9": {
                "default": 0.878065664556962,
                "IF": 0.8574960443037974
            }
        },
        "3": {
            "0.1": {
                "default": 0.9411590189873418,
                "IF": 0.9457080696202531
            },
            "0.2": {
                "default": 0.9298852848101266,
                "IF": 0.9403678797468354
            },
            "0.3": {
                "default": 0.9196993670886076,
                "IF": 0.935126582278481
            },
            "0.4": {
                "default": 0.9005142405063291,
                "IF": 0.9263251582278481
            },
            "0.5": {
                "default": 0.8276305379746836,
                "IF": 0.9151503164556962
            },
            "0.6": {
                "default": 0.7267602848101266,
                "IF": 0.8774723101265823
            },
            "0.7": {
                "default": 0.5093947784810127,
                "IF": 0.7834256329113924
            },
            "0.8": {
                "default": 0.2881724683544304,
                "IF": 0.5942444620253164
            },
            "0.9": {
                "default": 0.18492879746835442,
                "IF": 0.20144382911392406
            }
        },
        "4": {
            "0.1": {
                "default": 0.9464992088607594,
                "IF": 0.9480814873417721
            },
            "0.2": {
                "default": 0.944620253164557,
                "IF": 0.9450158227848101
            },
            "0.3": {
                "default": 0.9423457278481012,
                "IF": 0.9456091772151899
            },
            "0.4": {
                "default": 0.9399723101265823,
                "IF": 0.942246835443038
            },
            "0.5": {
                "default": 0.9350276898734177,
                "IF": 0.9401700949367089
            },
            "0.6": {
                "default": 0.9307753164556962,
                "IF": 0.9375988924050633
            },
            "0.7": {
                "default": 0.9217761075949367,
                "IF": 0.9245450949367089
            },
            "0.8": {
                "default": 0.9051621835443038,
                "IF": 0.9047666139240507
            },
            "0.9": {
                "default": 0.8791534810126582,
                "IF": 0.8449367088607594
            }
        },
        "5": {
            "0.1": {
                "default": 0.9466969936708861,
                "IF": 0.9474881329113924
            },
            "0.2": {
                "default": 0.9434335443037974,
                "IF": 0.9459058544303798
            },
            "0.3": {
                "default": 0.9379944620253164,
                "IF": 0.9441257911392406
            },
            "0.4": {
                "default": 0.9311708860759493,
                "IF": 0.940565664556962
            },
            "0.5": {
                "default": 0.916435917721519,
                "IF": 0.9373022151898734
            },
            "0.6": {
                "default": 0.8843947784810127,
                "IF": 0.9284018987341772
            },
            "0.7": {
                "default": 0.8503757911392406,
                "IF": 0.9121835443037974
            },
            "0.8": {
                "default": 0.7909414556962026,
                "IF": 0.8639240506329114
            },
            "0.9": {
                "default": 0.6220332278481012,
                "IF": 0.6162974683544303
            }
        },
        "6": {
            "0.1": {
                "default": 0.9371044303797469,
                "IF": 0.9454113924050633
            },
            "0.2": {
                "default": 0.8982397151898734,
                "IF": 0.9407634493670886
            },
            "0.3": {
                "default": 0.8136867088607594,
                "IF": 0.9333465189873418
            },
            "0.4": {
                "default": 0.7616693037974683,
                "IF": 0.9259295886075949
            },
            "0.5": {
                "default": 0.5687302215189873,
                "IF": 0.8749011075949367
            },
            "0.6": {
                "default": 0.30745648734177217,
                "IF": 0.8377175632911392
            },
            "0.7": {
                "default": 0.1763251582278481,
                "IF": 0.6793908227848101
            },
            "0.8": {
                "default": 0.10700158227848101,
                "IF": 0.20441060126582278
            },
            "0.9": {
                "default": 0.10096914556962025,
                "IF": 0.18502768987341772
            }
        },
        "7": {
            "0.1": {
                "default": 0.9487737341772152,
                "IF": 0.9491693037974683
            },
            "0.2": {
                "default": 0.9464992088607594,
                "IF": 0.9485759493670886
            },
            "0.3": {
                "default": 0.947685917721519,
                "IF": 0.9456091772151899
            },
            "0.4": {
                "default": 0.9464992088607594,
                "IF": 0.943631329113924
            },
            "0.5": {
                "default": 0.9441257911392406,
                "IF": 0.9407634493670886
            },
            "0.6": {
                "default": 0.9420490506329114,
                "IF": 0.9377966772151899
            },
            "0.7": {
                "default": 0.9334454113924051,
                "IF": 0.9352254746835443
            },
            "0.8": {
                "default": 0.9158425632911392,
                "IF": 0.9204905063291139
            },
            "0.9": {
                "default": 0.8684731012658228,
                "IF": 0.8921083860759493
            }
        },
        "8": {
            "0.1": {
                "default": 0.947685917721519,
                "IF": 0.947685917721519
            },
            "0.2": {
                "default": 0.9442246835443038,
                "IF": 0.9459058544303798
            },
            "0.3": {
                "default": 0.9402689873417721,
                "IF": 0.942246835443038
            },
            "0.4": {
                "default": 0.9306764240506329,
                "IF": 0.9311708860759493
            },
            "0.5": {
                "default": 0.9151503164556962,
                "IF": 0.9160403481012658
            },
            "0.6": {
                "default": 0.8803401898734177,
                "IF": 0.8830102848101266
            },
            "0.7": {
                "default": 0.7720530063291139,
                "IF": 0.7609770569620253
            },
            "0.8": {
                "default": 0.5099881329113924,
                "IF": 0.47310126582278483
            },
            "0.9": {
                "default": 0.262559335443038,
                "IF": 0.3135878164556962
            }
        },
        "9": {
            "0.1": {
                "default": 0.9418512658227848,
                "IF": 0.9433346518987342
            },
            "0.2": {
                "default": 0.9321598101265823,
                "IF": 0.936807753164557
            },
            "0.3": {
                "default": 0.9125791139240507,
                "IF": 0.9178204113924051
            },
            "0.4": {
                "default": 0.8360363924050633,
                "IF": 0.9067444620253164
            },
            "0.5": {
                "default": 0.7184533227848101,
                "IF": 0.8123022151898734
            },
            "0.6": {
                "default": 0.5568631329113924,
                "IF": 0.7666139240506329
            },
            "0.7": {
                "default": 0.4065466772151899,
                "IF": 0.6553599683544303
            },
            "0.8": {
                "default": 0.2100474683544304,
                "IF": 0.17464398734177214
            },
            "0.9": {
                "default": 0.10195806962025317,
                "IF": 0.10116693037974683
            }
        },
        "10": {
            "0.1": {
                "default": 0.9485759493670886,
                "IF": 0.9475870253164557
            },
            "0.2": {
                "default": 0.9481803797468354,
                "IF": 0.9449169303797469
            },
            "0.3": {
                "default": 0.9485759493670886,
                "IF": 0.9439280063291139
            },
            "0.4": {
                "default": 0.9477848101265823,
                "IF": 0.9402689873417721
            },
            "0.5": {
                "default": 0.946004746835443,
                "IF": 0.9369066455696202
            },
            "0.6": {
                "default": 0.9399723101265823,
                "IF": 0.9330498417721519
            },
            "0.7": {
                "default": 0.9265229430379747,
                "IF": 0.9149525316455697
            },
            "0.8": {
                "default": 0.9113924050632911,
                "IF": 0.8620450949367089
            },
            "0.9": {
                "default": 0.8823180379746836,
                "IF": 0.8615506329113924
            }
        },
        "11": {
            "0.1": {
                "default": 0.9480814873417721,
                "IF": 0.9468947784810127
            },
            "0.2": {
                "default": 0.9486748417721519,
                "IF": 0.9472903481012658
            },
            "0.3": {
                "default": 0.9475870253164557,
                "IF": 0.9432357594936709
            },
            "0.4": {
                "default": 0.9456091772151899,
                "IF": 0.9408623417721519
            },
            "0.5": {
                "default": 0.9448180379746836,
                "IF": 0.9240506329113924
            },
            "0.6": {
                "default": 0.9375,
                "IF": 0.9166337025316456
            },
            "0.7": {
                "default": 0.9341376582278481,
                "IF": 0.8895371835443038
            },
            "0.8": {
                "default": 0.9139636075949367,
                "IF": 0.8447389240506329
            },
            "0.9": {
                "default": 0.8404865506329114,
                "IF": 0.3569026898734177
            }
        }
    }
}

==> data_free/resnet18_cifar10/resnet18_Cifar10_True_lamp_0.json <==
{
    "backward_pruning": true,
    "lamp": {
        "0": {
            "0.1": {
                "default": 0.9482792721518988,
                "IF": 0.9477848101265823
            },
            "0.2": {
                "default": 0.9451147151898734,
                "IF": 0.9475870253164557
            },
            "0.3": {
                "default": 0.9413568037974683,
                "IF": 0.9464992088607594
            },
            "0.4": {
                "default": 0.9324564873417721,
                "IF": 0.946993670886076
            },
            "0.5": {
                "default": 0.9246439873417721,
                "IF": 0.9464003164556962
            },
            "0.6": {
                "default": 0.8949762658227848,
                "IF": 0.942939082278481
            },
            "0.7": {
                "default": 0.8312895569620253,
                "IF": 0.9379944620253164
            }
        },
        "1": {
            "0.1": {
                "default": 0.9486748417721519,
                "IF": 0.9482792721518988
            },
            "0.2": {
                "default": 0.9490704113924051,
                "IF": 0.9482792721518988
            },
            "0.3": {
                "default": 0.9478837025316456,
                "IF": 0.9480814873417721
            },
            "0.4": {
                "default": 0.9463014240506329,
                "IF": 0.9480814873417721
            },
            "0.5": {
                "default": 0.9454113924050633,
                "IF": 0.9473892405063291
            },
            "0.6": {
                "default": 0.9437302215189873,
                "IF": 0.9468947784810127
            },
            "0.7": {
                "default": 0.9018987341772152,
                "IF": 0.9471914556962026
            }
        },
        "2": {
            "0.1": {
                "default": 0.946993670886076,
                "IF": 0.9487737341772152
            },
            "0.2": {
                "default": 0.9485759493670886,
                "IF": 0.947685917721519
            },
            "0.3": {
                "default": 0.9458069620253164,
                "IF": 0.947685917721519
            },
            "0.4": {
                "default": 0.9431368670886076,
                "IF": 0.9471914556962026
            },
            "0.5": {
                "default": 0.9392800632911392,
                "IF": 0.9456091772151899
            },
            "0.6": {
                "default": 0.9352254746835443,
                "IF": 0.9461036392405063
            },
            "0.7": {
                "default": 0.9315664556962026,
                "IF": 0.9449169303797469
            }
        },
        "3": {
            "0.1": {
                "default": 0.9400712025316456,
                "IF": 0.9454113924050633
            },
            "0.2": {
                "default": 0.9339398734177216,
                "IF": 0.9399723101265823
            },
            "0.3": {
                "default": 0.9206882911392406,
                "IF": 0.9329509493670886
            },
            "0.4": {
                "default": 0.8998219936708861,
                "IF": 0.9213805379746836
            },
            "0.5": {
                "default": 0.8459256329113924,
                "IF": 0.9121835443037974
            },
            "0.6": {
                "default": 0.8147745253164557,
                "IF": 0.8880537974683544
            },
            "0.7": {
                "default": 0.6466574367088608,
                "IF": 0.8056764240506329
            }
        },
        "4": {
            "0.1": {
                "default": 0.9462025316455697,
                "IF": 0.9463014240506329
            },
            "0.2": {
                "default": 0.9423457278481012,
                "IF": 0.9444224683544303
            },
            "0.3": {
                "default": 0.9378955696202531,
                "IF": 0.9439280063291139
            },
            "0.4": {
                "default": 0.9332476265822784,
                "IF": 0.9419501582278481
            },
            "0.5": {
                "default": 0.9258306962025317,
                "IF": 0.9383900316455697
            },
            "0.6": {
                "default": 0.9209849683544303,
                "IF": 0.9321598101265823
            },
            "0.7": {
                "default": 0.9120846518987342,
                "IF": 0.924248417721519
            }
        },
        "5": {
            "0.1": {
                "default": 0.943631329113924,
                "IF": 0.9480814873417721
            },
            "0.2": {
                "default": 0.9389833860759493,
                "IF": 0.946993670886076
            },
            "0.3": {
                "default": 0.9375988924050633,
                "IF": 0.9448180379746836
            },
            "0.4": {
                "default": 0.9295886075949367,
                "IF": 0.9426424050632911
            },
            "0.5": {
                "default": 0.9149525316455697,
                "IF": 0.9359177215189873
            },
            "0.6": {
                "default": 0.8988330696202531,
                "IF": 0.926621835443038
            },
            "0.7": {
                "default": 0.8716376582278481,
                "IF": 0.9175237341772152
            }
        },
        "6": {
            "0.1": {
                "default": 0.9415545886075949,
                "IF": 0.946993670886076
            },
            "0.2": {
                "default": 0.9119857594936709,
                "IF": 0.9400712025316456
            },
            "0.3": {
                "default": 0.8831091772151899,
                "IF": 0.9386867088607594
            },
            "0.4": {
                "default": 0.8308939873417721,
                "IF": 0.931368670886076
            },
            "0.5": {
                "default": 0.6576344936708861,
                "IF": 0.882120253164557
            },
            "0.6": {
                "default": 0.39645965189873417,
                "IF": 0.8459256329113924
            },
            "0.7": {
                "default": 0.2152887658227848,
                "IF": 0.6529865506329114
            }
        },
        "7": {
            "0.1": {
                "default": 0.9470925632911392,
                "IF": 0.9479825949367089
            },
            "0.2": {
                "default": 0.9428401898734177,
                "IF": 0.9464992088607594
            },
            "0.3": {
                "default": 0.9365110759493671,
                "IF": 0.9449169303797469
            },
            "0.4": {
                "default": 0.9304786392405063,
                "IF": 0.9466969936708861
            },
            "0.5": {
                "default": 0.928006329113924,
                "IF": 0.9438291139240507
            },
            "0.6": {
                "default": 0.9145569620253164,
                "IF": 0.9441257911392406
            },
            "0.7": {
                "default": 0.8902294303797469,
                "IF": 0.9379944620253164
            }
        },
        "8": {
            "0.1": {
                "default": 0.9453125,
                "IF": 0.9493670886075949
            },
            "0.2": {
                "default": 0.9372033227848101,
                "IF": 0.9458069620253164
            },
            "0.3": {
                "default": 0.9090189873417721,
                "IF": 0.9370055379746836
            },
            "0.4": {
                "default": 0.8827136075949367,
                "IF": 0.9308742088607594
            },
            "0.5": {
                "default": 0.8312895569620253,
                "IF": 0.8886471518987342
            },
            "0.6": {
                "default": 0.7188488924050633,
                "IF": 0.8604628164556962
            },
            "0.7": {
                "default": 0.464003164556962,
                "IF": 0.6988726265822784
            }
        },
        "9": {
            "0.1": {
                "default": 0.923556170886076,
                "IF": 0.9377966772151899
            },
            "0.2": {
                "default": 0.8098299050632911,
                "IF": 0.9271162974683544
            },
            "0.3": {
                "default": 0.4931764240506329,
                "IF": 0.8146756329113924
            },
            "0.4": {
                "default": 0.3990308544303797,
                "IF": 0.8175435126582279
            },
            "0.5": {
                "default": 0.17553401898734178,
                "IF": 0.7119264240506329
            },
            "0.6": {
                "default": 0.1484375,
                "IF": 0.32614715189873417
            },
            "0.7": {
                "default": 0.10245253164556962,
                "IF": 0.1840387658227848
            }
        },
        "10": {
            "0.1": {
                "default": 0.9466969936708861,
                "IF": 0.9477848101265823
            },
            "0.2": {
                "default": 0.942939082278481,
                "IF": 0.9447191455696202
            },
            "0.3": {
                "default": 0.939181170886076,
                "IF": 0.9457080696202531
            },
            "0.4": {
                "default": 0.9382911392405063,
                "IF": 0.9468947784810127
            },
            "0.5": {
                "default": 0.9167325949367089,
                "IF": 0.9376977848101266
            },
            "0.6": {
                "default": 0.8883504746835443,
                "IF": 0.9370055379746836
            },
            "0.7": {
                "default": 0.8708465189873418,
                "IF": 0.9294897151898734
            }
        },
        "11": {
            "0.1": {
                "default": 0.9434335443037974,
                "IF": 0.9456091772151899
            },
            "0.2": {
                "default": 0.9430379746835443,
                "IF": 0.9467958860759493
            },
            "0.3": {
                "default": 0.9334454113924051,
                "IF": 0.9416534810126582
            },
            "0.4": {
                "default": 0.9269185126582279,
                "IF": 0.9432357594936709
            },
            "0.5": {
                "default": 0.8914161392405063,
                "IF": 0.9353243670886076
            },
            "0.6": {
                "default": 0.797567246835443,
                "IF": 0.9175237341772152
            },
            "0.7": {
                "default": 0.751681170886076,
                "IF": 0.8763844936708861
            }
        }
    }
}

==> data_free/resnet18_cifar10/resnet18_Cifar10_True_taylor_0.json <==
{
    "backward_pruning": true,
    "taylor": {
        "0": {
            "0.1": {
                "default": 0.9487737341772152,
                "IF": 0.948378164556962
            },
            "0.2": {
                "default": 0.9480814873417721,
                "IF": 0.9477848101265823
            },
            "0.3": {
                "default": 0.947685917721519,
                "IF": 0.9465981012658228
            },
            "0.4": {
                "default": 0.9459058544303798,
                "IF": 0.9449169303797469
            },
            "0.5": {
                "default": 0.942246835443038,
                "IF": 0.9443235759493671
            },
            "0.6": {
                "default": 0.9236550632911392,
                "IF": 0.9409612341772152
            },
            "0.7": {
                "default": 0.878065664556962,
                "IF": 0.938192246835443
            }
        },
        "1": {
            "0.1": {
                "default": 0.9489715189873418,
                "IF": 0.9484770569620253
            },
            "0.2": {
                "default": 0.9487737341772152,
                "IF": 0.9486748417721519
            },
            "0.3": {
                "default": 0.9471914556962026,
                "IF": 0.9487737341772152
            },
            "0.4": {
                "default": 0.9464992088607594,
                "IF": 0.9488726265822784
            },
            "0.5": {
                "default": 0.943631329113924,
                "IF": 0.9485759493670886
            },
            "0.6": {
                "default": 0.9417523734177216,
                "IF": 0.9479825949367089
            },
            "0.7": {
                "default": 0.9312697784810127,
                "IF": 0.9462025316455697
            }
        },
        "2": {
            "0.1": {
                "default": 0.9485759493670886,
                "IF": 0.9484770569620253
            },
            "0.2": {
                "default": 0.9486748417721519,
                "IF": 0.9474881329113924
            },
            "0.3": {
                "default": 0.9471914556962026,
                "IF": 0.9474881329113924
            },
            "0.4": {
                "default": 0.9448180379746836,
                "IF": 0.9473892405063291
            },
            "0.5": {
                "default": 0.940565664556962,
                "IF": 0.9459058544303798
            },
            "0.6": {
                "default": 0.9367088607594937,
                "IF": 0.9430379746835443
            },
            "0.7": {
                "default": 0.928995253164557,
                "IF": 0.9406645569620253
            }
        },
        "3": {
            "0.1": {
                "default": 0.9420490506329114,
                "IF": 0.9452136075949367
            },
            "0.2": {
                "default": 0.9294897151898734,
                "IF": 0.9392800632911392
            },
            "0.3": {
                "default": 0.9193037974683544,
                "IF": 0.9343354430379747
            },
            "0.4": {
                "default": 0.8917128164556962,
                "IF": 0.9258306962025317
            },
            "0.5": {
                "default": 0.8369264240506329,
                "IF": 0.9167325949367089
            },
            "0.6": {
                "default": 0.7629549050632911,
                "IF": 0.8841969936708861
            },
            "0.7": {
                "default": 0.5786194620253164,
                "IF": 0.7997428797468354
            }
        },
        "4": {
            "0.1": {
                "default": 0.9477848101265823,
                "IF": 0.10096914556962025
            },
            "0.2": {
                "default": 0.9444224683544303,
                "IF": 0.10096914556962025
            },
            "0.3": {
                "default": 0.9416534810126582,
                "IF": 0.10096914556962025
            },
            "0.4": {
                "default": 0.9390822784810127,
                "IF": 0.10096914556962025
            },
            "0.5": {
                "default": 0.9357199367088608,
                "IF": 0.10096914556962025
            },
            "0.6": {
                "default": 0.9267207278481012,
                "IF": 0.10096914556962025
            },
            "0.7": {
                "default": 0.9181170886075949,
                "IF": 0.10096914556962025
            }
        },
        "5": {
            "0.1": {
                "default": 0.9452136075949367,
                "IF": 0.947685917721519
            },
            "0.2": {
                "default": 0.9403678797468354,
                "IF": 0.9463014240506329
            },
            "0.3": {
                "default": 0.936807753164557,
                "IF": 0.9450158227848101
            },
            "0.4": {
                "default": 0.9297863924050633,
                "IF": 0.9430379746835443
            },
            "0.5": {
                "default": 0.912381329113924,
                "IF": 0.9362143987341772
            },
            "0.6": {
                "default": 0.8893393987341772,
                "IF": 0.931368670886076
            },
            "0.7": {
                "default": 0.843057753164557,
                "IF": 0.9122824367088608
            }
        },
        "6": {
            "0.1": {
                "default": 0.9419501582278481,
                "IF": 0.946004746835443
            },
            "0.2": {
                "default": 0.9244462025316456,
                "IF": 0.9442246835443038
            },
            "0.3": {
                "default": 0.9064477848101266,
                "IF": 0.9370055379746836
            },
            "0.4": {
                "default": 0.8591772151898734,
                "IF": 0.9360166139240507
            },
            "0.5": {
                "default": 0.7916337025316456,
                "IF": 0.9085245253164557
            },
            "0.6": {
                "default": 0.7091574367088608,
                "IF": 0.8789556962025317
            },
            "0.7": {
                "default": 0.49258306962025317,
                "IF": 0.6144185126582279
            }
        },
        "7": {
            "0.1": {
                "default": 0.9488726265822784,
                "IF": 0.10096914556962025
            },
            "0.2": {
                "default": 0.9472903481012658,
                "IF": 0.10096914556962025
            },
            "0.3": {
                "default": 0.9474881329113924,
                "IF": 0.10096914556962025
            },
            "0.4": {
                "default": 0.9454113924050633,
                "IF": 0.10096914556962025
            },
            "0.5": {
                "default": 0.9433346518987342,
                "IF": 0.10096914556962025
            },
            "0.6": {
                "default": 0.9410601265822784,
                "IF": 0.10096914556962025
            },
            "0.7": {
                "default": 0.9322587025316456,
                "IF": 0.10096914556962025
            }
        },
        "8": {
            "0.1": {
                "default": 0.9470925632911392,
                "IF": 0.9470925632911392
            },
            "0.2": {
                "default": 0.9447191455696202,
                "IF": 0.9464003164556962
            },
            "0.3": {
                "default": 0.9428401898734177,
                "IF": 0.9445213607594937
            },
            "0.4": {
                "default": 0.9332476265822784,
                "IF": 0.9394778481012658
            },
            "0.5": {
                "default": 0.9146558544303798,
                "IF": 0.9227650316455697
            },
            "0.6": {
                "default": 0.8646162974683544,
                "IF": 0.9115901898734177
            },
            "0.7": {
                "default": 0.7504944620253164,
                "IF": 0.8683742088607594
            }
        },
        "9": {
            "0.1": {
                "default": 0.9456091772151899,
                "IF": 0.9435324367088608
            },
            "0.2": {
                "default": 0.9403678797468354,
                "IF": 0.9386867088607594
            },
            "0.3": {
                "default": 0.914754746835443,
                "IF": 0.9261273734177216
            },
            "0.4": {
                "default": 0.8547270569620253,
                "IF": 0.932060917721519
            },
            "0.5": {
                "default": 0.7920292721518988,
                "IF": 0.8901305379746836
            },
            "0.6": {
                "default": 0.6589200949367089,
                "IF": 0.7989517405063291
            },
            "0.7": {
                "default": 0.40427215189873417,
                "IF": 0.6914556962025317
            }
        },
        "10": {
            "0.1": {
                "default": 0.9487737341772152,
                "IF": 0.9479825949367089
            },
            "0.2": {
                "default": 0.9481803797468354,
                "IF": 0.9437302215189873
            },
            "0.3": {
                "default": 0.9486748417721519,
                "IF": 0.942246835443038
            },
            "0.4": {
                "default": 0.9484770569620253,
                "IF": 0.9388844936708861
            },
            "0.5": {
                "default": 0.9472903481012658,
                "IF": 0.935818829113924
            },
            "0.6": {
                "default": 0.942246835443038,
                "IF": 0.9308742088607594
            },
            "0.7": {
                "default": 0.9227650316455697,
                "IF": 0.9070411392405063
            }
        },
        "11": {
            "0.1": {
                "default": 0.9484770569620253,
                "IF": 0.9474881329113924
            },
            "0.2": {
                "default": 0.9479825949367089,
                "IF": 0.9434335443037974
            },
            "0.3": {
                "default": 0.9485759493670886,
                "IF": 0.939873417721519
            },
            "0.4": {
                "default": 0.9463014240506329,
                "IF": 0.9371044303797469
            },
            "0.5": {
                "default": 0.9440268987341772,
                "IF": 0.9118868670886076
            },
            "0.6": {
                "default": 0.9370055379746836,
                "IF": 0.918809335443038
            },
            "0.7": {
                "default": 0.9346321202531646,
                "IF": 0.9083267405063291
            }
        }
    }
}

==> data_free/resnet18_cifar100/resnet18_Cifar100_True_l1_0.json <==
{
    "l1": {
        "0": {
            "0.1": {
                "default": 0.7600870253164557,
                "IF": 0.7615704113924051
            },
            "0.2": {
                "default": 0.7361550632911392,
                "IF": 0.7487143987341772
            },
            "0.3": {
                "default": 0.7056962025316456,
                "IF": 0.7210245253164557
            },
            "0.4": {
                "default": 0.662381329113924,
                "IF": 0.6931368670886076
            },
            "0.5": {
                "default": 0.5821795886075949,
                "IF": 0.6588212025316456
            },
            "0.6": {
                "default": 0.4840783227848101,
                "IF": 0.5554786392405063
            },
            "0.7": {
                "default": 0.37104430379746833,
                "IF": 0.42583069620253167
            },
            "0.8": {
                "default": 0.22369462025316456,
                "IF": 0.27778876582278483
            },
            "0.9": {
                "default": 0.11896756329113924,
                "IF": 0.13993275316455697
            }
        },
        "1": {
            "0.1": {
                "default": 0.7638449367088608,
                "IF": 0.7684928797468354
            },
            "0.2": {
                "default": 0.7520767405063291,
                "IF": 0.7582080696202531
            },
            "0.3": {
                "default": 0.7418908227848101,
                "IF": 0.7491099683544303
            },
            "0.4": {
                "default": 0.7100474683544303,
                "IF": 0.7268591772151899
            },
            "0.5": {
                "default": 0.6777096518987342,
                "IF": 0.7152887658227848
            },
            "0.6": {
                "default": 0.6254944620253164,
                "IF": 0.6488330696202531
            },
            "0.7": {
                "default": 0.5611155063291139,
                "IF": 0.5558742088607594
            },
            "0.8": {
                "default": 0.4317642405063291,
                "IF": 0.3372231012658228
            },
            "0.9": {
                "default": 0.2825356012658228,
                "IF": 0.11550632911392406
            }
        },
        "2": {
            "0.1": {
                "default": 0.7669106012658228,
                "IF": 0.7721518987341772
            },
            "0.2": {
                "default": 0.7575158227848101,
                "IF": 0.7670094936708861
            },
            "0.3": {
                "default": 0.745253164556962,
                "IF": 0.7628560126582279
            },
            "0.4": {
                "default": 0.7195411392405063,
                "IF": 0.7484177215189873
            },
            "0.5": {
                "default": 0.6817642405063291,
                "IF": 0.7314082278481012
            },
            "0.6": {
                "default": 0.6257911392405063,
                "IF": 0.7090585443037974
            },
            "0.7": {
                "default": 0.5483583860759493,
                "IF": 0.6563488924050633
            },
            "0.8": {
                "default": 0.46162974683544306,
                "IF": 0.5381724683544303
            },
            "0.9": {
                "default": 0.30874208860759494,
                "IF": 0.3130933544303797
            }
        },
        "3": {
            "0.1": {
                "default": 0.7407041139240507,
                "IF": 0.7645371835443038
            },
            "0.2": {
                "default": 0.6621835443037974,
                "IF": 0.7477254746835443
            },
            "0.3": {
                "default": 0.5306566455696202,
                "IF": 0.7253757911392406
            },
            "0.4": {
                "default": 0.35917721518987344,
                "IF": 0.6796875
            },
            "0.5": {
                "default": 0.27145965189873417,
                "IF": 0.5120648734177216
            },
            "0.6": {
                "default": 0.15882120253164558,
                "IF": 0.4085245253164557
            },
            "0.7": {
                "default": 0.11451740506329114,
                "IF": 0.18740110759493672
            },
            "0.8": {
                "default": 0.07080696202531646,
                "IF": 0.042424841772151896
            },
            "0.9": {
                "default": 0.01997626582278481,
                "IF": 0.01127373417721519
            }
        },
        "4": {
            "0.1": {
                "default": 0.774129746835443,
                "IF": 0.7743275316455697
            },
            "0.2": {
                "default": 0.7698773734177216,
                "IF": 0.7726463607594937
            },
            "0.3": {
                "default": 0.7668117088607594,
                "IF": 0.7700751582278481
            },
            "0.4": {
                "default": 0.762559335443038,
                "IF": 0.7667128164556962
            },
            "0.5": {
                "default": 0.7582080696202531,
                "IF": 0.7588014240506329
            },
            "0.6": {
                "default": 0.7491099683544303,
                "IF": 0.7517800632911392
            },
            "0.7": {
                "default": 0.7318037974683544,
                "IF": 0.7397151898734177
            },
            "0.8": {
                "default": 0.7159810126582279,
                "IF": 0.7171677215189873
            },
            "0.9": {
                "default": 0.6961036392405063,
                "IF": 0.6592167721518988
            }
        },
        "5": {
            "0.1": {
                "default": 0.7702729430379747,
                "IF": 0.7745253164556962
            },
            "0.2": {
                "default": 0.7589003164556962,
                "IF": 0.7721518987341772
            },
            "0.3": {
                "default": 0.7460443037974683,
                "IF": 0.7651305379746836
            },
            "0.4": {
                "default": 0.7168710443037974,
                "IF": 0.7513844936708861
            },
            "0.5": {
                "default": 0.6645569620253164,
                "IF": 0.7103441455696202
            },
            "0.6": {
                "default": 0.5834651898734177,
                "IF": 0.6888844936708861
            },
            "0.7": {
                "default": 0.4450158227848101,
                "IF": 0.6198575949367089
            },
            "0.8": {
                "default": 0.29420490506329117,
                "IF": 0.46706882911392406
            },
            "0.9": {
                "default": 0.16010680379746836,
                "IF": 0.16653481012658228
            }
        },
        "6": {
            "0.1": {
                "default": 0.6977848101265823,
                "IF": 0.7580102848101266
            },
            "0.2": {
                "default": 0.5599287974683544,
                "IF": 0.7256724683544303
            },
            "0.3": {
                "default": 0.39586629746835444,
                "IF": 0.7120253164556962
            },
            "0.4": {
                "default": 0.2946993670886076,
                "IF": 0.6498219936708861
            },
            "0.5": {
                "default": 0.1805775316455696,
                "IF": 0.46479430379746833
            },
            "0.6": {
                "default": 0.036095727848101264,
                "IF": 0.4286985759493671
            },
            "0.7": {
                "default": 0.010977056962025316,
                "IF": 0.1920490506329114
            },
            "0.8": {
                "default": 0.009889240506329115,
                "IF": 0.013844936708860759
            },
            "0.9": {
                "default": 0.009889240506329115,
                "IF": 0.013152689873417722
            }
        },
        "7": {
            "0.1": {
                "default": 0.7731408227848101,
                "IF": 0.7747231012658228
            },
            "0.2": {
                "default": 0.7683939873417721,
                "IF": 0.7738330696202531
            },
            "0.3": {
                "default": 0.7648338607594937,
                "IF": 0.7723496835443038
            },
            "0.4": {
                "default": 0.7550435126582279,
                "IF": 0.7711629746835443
            },
            "0.5": {
                "default": 0.736056170886076,
                "IF": 0.7556368670886076
            },
            "0.6": {
                "default": 0.7109375,
                "IF": 0.760185917721519
            },
            "0.7": {
                "default": 0.6793908227848101,
                "IF": 0.7464398734177216
            },
            "0.8": {
                "default": 0.6187697784810127,
                "IF": 0.7281447784810127
            },
            "0.9": {
                "default": 0.49802215189873417,
                "IF": 0.6536787974683544
            }
        },
        "8": {
            "0.1": {
                "default": 0.7723496835443038,
                "IF": 0.7769976265822784
            },
            "0.2": {
                "default": 0.7691851265822784,
                "IF": 0.7722507911392406
            },
            "0.3": {
                "default": 0.7583069620253164,
                "IF": 0.7612737341772152
            },
            "0.4": {
                "default": 0.7312104430379747,
                "IF": 0.7397151898734177
            },
            "0.5": {
                "default": 0.6883900316455697,
                "IF": 0.6672270569620253
            },
            "0.6": {
                "default": 0.5928599683544303,
                "IF": 0.5790150316455697
            },
            "0.7": {
                "default": 0.43285205696202533,
                "IF": 0.33751977848101267
            },
            "0.8": {
                "default": 0.24001186708860758,
                "IF": 0.07832278481012658
            },
            "0.9": {
                "default": 0.13301028481012658,
                "IF": 0.017701740506329115
            }
        },
        "9": {
            "0.1": {
                "default": 0.7395174050632911,
                "IF": 0.7542523734177216
            },
            "0.2": {
                "default": 0.694620253164557,
                "IF": 0.7205300632911392
            },
            "0.3": {
                "default": 0.46024525316455694,
                "IF": 0.6251977848101266
            },
            "0.4": {
                "default": 0.3089398734177215,
                "IF": 0.5522151898734177
            },
            "0.5": {
                "default": 0.12786787974683544,
                "IF": 0.36125395569620256
            },
            "0.6": {
                "default": 0.04104034810126582,
                "IF": 0.2983583860759494
            },
            "0.7": {
                "default": 0.012954905063291139,
                "IF": 0.18364319620253164
            },
            "0.8": {
                "default": 0.009988132911392405,
                "IF": 0.03965585443037975
            },
            "0.9": {
                "default": 0.013647151898734177,
                "IF": 0.009889240506329115
            }
        },
        "10": {
            "0.1": {
                "default": 0.775810917721519,
                "IF": 0.7746242088607594
            },
            "0.2": {
                "default": 0.7723496835443038,
                "IF": 0.7747231012658228
            },
            "0.3": {
                "default": 0.7722507911392406,
                "IF": 0.7695806962025317
            },
            "0.4": {
                "default": 0.7698773734177216,
                "IF": 0.7582080696202531
            },
            "0.5": {
                "default": 0.7616693037974683,
                "IF": 0.7490110759493671
            },
            "0.6": {
                "default": 0.757120253164557,
                "IF": 0.7551424050632911
            },
            "0.7": {
                "default": 0.7379351265822784,
                "IF": 0.7250791139240507
            },
            "0.8": {
                "default": 0.7171677215189873,
                "IF": 0.6447784810126582
            },
            "0.9": {
                "default": 0.6496242088607594,
                "IF": 0.34968354430379744
            }
        },
        "11": {
            "0.1": {
                "default": 0.7760087025316456,
                "IF": 0.7740308544303798
            },
            "0.2": {
                "default": 0.7762064873417721,
                "IF": 0.7706685126582279
            },
            "0.3": {
                "default": 0.7757120253164557,
                "IF": 0.7614715189873418
            },
            "0.4": {
                "default": 0.774129746835443,
                "IF": 0.7511867088607594
            },
            "0.5": {
                "default": 0.7698773734177216,
                "IF": 0.7321993670886076
            },
            "0.6": {
                "default": 0.7662183544303798,
                "IF": 0.6982792721518988
            },
            "0.7": {
                "default": 0.757120253164557,
                "IF": 0.572685917721519
            },
            "0.8": {
                "default": 0.6991693037974683,
                "IF": 0.34889240506329117
            },
            "0.9": {
                "default": 0.5352056962025317,
                "IF": 0.03708465189873418
            }
        }
    }
}

==> data_free/resnet18_cifar100/resnet18_Cifar100_True_lamp_0.json <==
{
    "backward_pruning": true,
    "lamp": {
        "0": {
            "0.1": {
                "default": 0.7362539556962026,
                "IF": 0.7498022151898734
            },
            "0.2": {
                "default": 0.7136075949367089,
                "IF": 0.732001582278481
            },
            "0.3": {
                "default": 0.6644580696202531,
                "IF": 0.7130142405063291
            },
            "0.4": {
                "default": 0.6144185126582279,
                "IF": 0.6690071202531646
            },
            "0.5": {
                "default": 0.5514240506329114,
                "IF": 0.6439873417721519
            },
            "0.6": {
                "default": 0.4333465189873418,
                "IF": 0.5474683544303798
            },
            "0.7": {
                "default": 0.3668908227848101,
                "IF": 0.4056566455696203
            },
            "0.8": {
                "default": 0.2100474683544304,
                "IF": 0.27620648734177217
            },
            "0.9": {
                "default": 0.0993868670886076,
                "IF": 0.13212025316455697
            }
        },
        "1": {
            "0.1": {
                "default": 0.7489121835443038,
                "IF": 0.7537579113924051
            },
            "0.2": {
                "default": 0.7371439873417721,
                "IF": 0.742879746835443
            },
            "0.3": {
                "default": 0.7217167721518988,
                "IF": 0.7269580696202531
            },
            "0.4": {
                "default": 0.700059335443038,
                "IF": 0.7184533227848101
            },
            "0.5": {
                "default": 0.6723694620253164,
                "IF": 0.7043117088607594
            },
            "0.6": {
                "default": 0.6265822784810127,
                "IF": 0.6376582278481012
            },
            "0.7": {
                "default": 0.5622033227848101,
                "IF": 0.5240308544303798
            },
            "0.8": {
                "default": 0.4534216772151899,
                "IF": 0.33069620253164556
            },
            "0.9": {
                "default": 0.2572191455696203,
                "IF": 0.07990506329113924
            }
        },
        "2": {
            "0.1": {
                "default": 0.7502966772151899,
                "IF": 0.7533623417721519
            },
            "0.2": {
                "default": 0.7411985759493671,
                "IF": 0.7501977848101266
            },
            "0.3": {
                "default": 0.7259691455696202,
                "IF": 0.7403085443037974
            },
            "0.4": {
                "default": 0.7096518987341772,
                "IF": 0.7321993670886076
            },
            "0.5": {
                "default": 0.6714794303797469,
                "IF": 0.7122231012658228
            },
            "0.6": {
                "default": 0.6210443037974683,
                "IF": 0.6857199367088608
            },
            "0.7": {
                "default": 0.5348101265822784,
                "IF": 0.6210443037974683
            },
            "0.8": {
                "default": 0.4282041139240506,
                "IF": 0.508504746835443
            },
            "0.9": {
                "default": 0.2809533227848101,
                "IF": 0.3147745253164557
            }
        },
        "3": {
            "0.1": {
                "default": 0.7335838607594937,
                "IF": 0.7517800632911392
            },
            "0.2": {
                "default": 0.7056962025316456,
                "IF": 0.7407041139240507
            },
            "0.3": {
                "default": 0.6392405063291139,
                "IF": 0.7198378164556962
            },
            "0.4": {
                "default": 0.5354034810126582,
                "IF": 0.6842365506329114
            },
            "0.5": {
                "default": 0.4552017405063291,
                "IF": 0.5001977848101266
            },
            "0.6": {
                "default": 0.2902492088607595,
                "IF": 0.3954707278481013
            },
            "0.7": {
                "default": 0.16010680379746836,
                "IF": 0.09107990506329114
            },
            "0.8": {
                "default": 0.05261075949367089,
                "IF": 0.01740506329113924
            },
            "0.9": {
                "default": 0.04331487341772152,
                "IF": 0.01038370253164557
            }
        },
        "4": {
            "0.1": {
                "default": 0.7584058544303798,
                "IF": 0.7596914556962026
            },
            "0.2": {
                "default": 0.7579113924050633,
                "IF": 0.7559335443037974
            },
            "0.3": {
                "default": 0.7562302215189873,
                "IF": 0.7558346518987342
            },
            "0.4": {
                "default": 0.7507911392405063,
                "IF": 0.7509889240506329
            },
            "0.5": {
                "default": 0.7423852848101266,
                "IF": 0.7451542721518988
            },
            "0.6": {
                "default": 0.7306170886075949,
                "IF": 0.7371439873417721
            },
            "0.7": {
                "default": 0.7125197784810127,
                "IF": 0.7232001582278481
            },
            "0.8": {
                "default": 0.6859177215189873,
                "IF": 0.7017405063291139
            },
            "0.9": {
                "default": 0.6577333860759493,
                "IF": 0.6544699367088608
            }
        },
        "5": {
            "0.1": {
                "default": 0.751681170886076,
                "IF": 0.7614715189873418
            },
            "0.2": {
                "default": 0.7370450949367089,
                "IF": 0.7591969936708861
            },
            "0.3": {
                "default": 0.7166732594936709,
                "IF": 0.7514833860759493
            },
            "0.4": {
                "default": 0.6703916139240507,
                "IF": 0.7401107594936709
            },
            "0.5": {
                "default": 0.6154074367088608,
                "IF": 0.6932357594936709
            },
            "0.6": {
                "default": 0.5367879746835443,
                "IF": 0.6800830696202531
            },
            "0.7": {
                "default": 0.4110957278481013,
                "IF": 0.6133306962025317
            },
            "0.8": {
                "default": 0.24001186708860758,
                "IF": 0.4624208860759494
            },
            "0.9": {
                "default": 0.10986946202531646,
                "IF": 0.17899525316455697
            }
        },
        "6": {
            "0.1": {
                "default": 0.7166732594936709,
                "IF": 0.7517800632911392
            },
            "0.2": {
                "default": 0.6687104430379747,
                "IF": 0.7375395569620253
            },
            "0.3": {
                "default": 0.5426226265822784,
                "IF": 0.7137064873417721
            },
            "0.4": {
                "default": 0.41693037974683544,
                "IF": 0.6775118670886076
            },
            "0.5": {
                "default": 0.2789754746835443,
                "IF": 0.4330498417721519
            },
            "0.6": {
                "default": 0.14764636075949367,
                "IF": 0.46281645569620256
            },
            "0.7": {
                "default": 0.05715981012658228,
                "IF": 0.21459651898734178
            },
            "0.8": {
                "default": 0.02689873417721519,
                "IF": 0.023239715189873417
            },
            "0.9": {
                "default": 0.009889240506329115,
                "IF": 0.009196993670886076
            }
        },
        "7": {
            "0.1": {
                "default": 0.760185917721519,
                "IF": 0.760878164556962
            },
            "0.2": {
                "default": 0.7522745253164557,
                "IF": 0.7620648734177216
            },
            "0.3": {
                "default": 0.7393196202531646,
                "IF": 0.7593947784810127
            },
            "0.4": {
                "default": 0.7125197784810127,
                "IF": 0.7591969936708861
            },
            "0.5": {
                "default": 0.6959058544303798,
                "IF": 0.7399129746835443
            },
            "0.6": {
                "default": 0.6549643987341772,
                "IF": 0.7439675632911392
            },
            "0.7": {
                "default": 0.6058148734177216,
                "IF": 0.7262658227848101
            },
            "0.8": {
                "default": 0.5428204113924051,
                "IF": 0.7162776898734177
            },
            "0.9": {
                "default": 0.4467958860759494,
                "IF": 0.6428995253164557
            }
        },
        "8": {
            "0.1": {
                "default": 0.7541534810126582,
                "IF": 0.7615704113924051
            },
            "0.2": {
                "default": 0.7247824367088608,
                "IF": 0.7558346518987342
            },
            "0.3": {
                "default": 0.6499208860759493,
                "IF": 0.7355617088607594
            },
            "0.4": {
                "default": 0.5802017405063291,
                "IF": 0.692246835443038
            },
            "0.5": {
                "default": 0.5076147151898734,
                "IF": 0.4991099683544304
            },
            "0.6": {
                "default": 0.34889240506329117,
                "IF": 0.3692642405063291
            },
            "0.7": {
                "default": 0.19313686708860758,
                "IF": 0.31299446202531644
            },
            "0.8": {
                "default": 0.10571598101265822,
                "IF": 0.04064477848101266
            },
            "0.9": {
                "default": 0.06190664556962025,
                "IF": 0.01394382911392405
            }
        },
        "9": {
            "0.1": {
                "default": 0.733682753164557,
                "IF": 0.7518789556962026
            },
            "0.2": {
                "default": 0.6548655063291139,
                "IF": 0.7238924050632911
            },
            "0.3": {
                "default": 0.5527096518987342,
                "IF": 0.6879944620253164
            },
            "0.4": {
                "default": 0.3360363924050633,
                "IF": 0.6324169303797469
            },
            "0.5": {
                "default": 0.216376582278481,
                "IF": 0.338310917721519
            },
            "0.6": {
                "default": 0.0803006329113924,
                "IF": 0.20183939873417722
            },
            "0.7": {
                "default": 0.029964398734177215,
                "IF": 0.07288370253164557
            },
            "0.8": {
                "default": 0.009988132911392405,
                "IF": 0.011965981012658227
            },
            "0.9": {
                "default": 0.009988132911392405,
                "IF": 0.010482594936708861
            }
        },
        "10": {
            "0.1": {
                "default": 0.759493670886076,
                "IF": 0.7619659810126582
            },
            "0.2": {
                "default": 0.7564280063291139,
                "IF": 0.7597903481012658
            },
            "0.3": {
                "default": 0.7451542721518988,
                "IF": 0.7572191455696202
            },
            "0.4": {
                "default": 0.713310917721519,
                "IF": 0.7407041139240507
            },
            "0.5": {
                "default": 0.6952136075949367,
                "IF": 0.6973892405063291
            },
            "0.6": {
                "default": 0.6693037974683544,
                "IF": 0.6713805379746836
            },
            "0.7": {
                "default": 0.5908821202531646,
                "IF": 0.6578322784810127
            },
            "0.8": {
                "default": 0.555379746835443,
                "IF": 0.36253955696202533
            },
            "0.9": {
                "default": 0.5320411392405063,
                "IF": 0.11402294303797468
            }
        },
        "11": {
            "0.1": {
                "default": 0.7622626582278481,
                "IF": 0.7593947784810127
            },
            "0.2": {
                "default": 0.7578125,
                "IF": 0.7580102848101266
            },
            "0.3": {
                "default": 0.7482199367088608,
                "IF": 0.7484177215189873
            },
            "0.4": {
                "default": 0.7385284810126582,
                "IF": 0.7298259493670886
            },
            "0.5": {
                "default": 0.7330893987341772,
                "IF": 0.6727650316455697
            },
            "0.6": {
                "default": 0.706190664556962,
                "IF": 0.6340981012658228
            },
            "0.7": {
                "default": 0.6842365506329114,
                "IF": 0.5734770569620253
            },
            "0.8": {
                "default": 0.6428006329113924,
                "IF": 0.4017009493670886
            },
            "0.9": {
                "default": 0.25385680379746833,
                "IF": 0.039359177215189875
            }
        }
    }
}

==> data_free/resnet18_cifar100/resnet18_Cifar100_True_taylor_0.json <==
{
    "backward_pruning": true,
    "taylor": {
        "0": {
            "0.1": {
                "default": 0.7030261075949367,
                "IF": 0.717068829113924
            },
            "0.2": {
                "default": 0.6625791139240507,
                "IF": 0.6986748417721519
            },
            "0.3": {
                "default": 0.6025514240506329,
                "IF": 0.6669303797468354
            },
            "0.4": {
                "default": 0.5057357594936709,
                "IF": 0.6149129746835443
            },
            "0.5": {
                "default": 0.38568037974683544,
                "IF": 0.5864319620253164
            },
            "0.6": {
                "default": 0.28283227848101267,
                "IF": 0.46825553797468356
            },
            "0.7": {
                "default": 0.17464398734177214,
                "IF": 0.31774129746835444
            },
            "0.8": {
                "default": 0.08920094936708861,
                "IF": 0.16604034810126583
            },
            "0.9": {
                "default": 0.04489715189873418,
                "IF": 0.04677610759493671
            }
        },
        "1": {
            "0.1": {
                "default": 0.7147943037974683,
                "IF": 0.7213212025316456
            },
            "0.2": {
                "default": 0.689873417721519,
                "IF": 0.7107397151898734
            },
            "0.3": {
                "default": 0.6648536392405063,
                "IF": 0.6927412974683544
            },
            "0.4": {
                "default": 0.6324169303797469,
                "IF": 0.6655458860759493
            },
            "0.5": {
                "default": 0.5810917721518988,
                "IF": 0.6473496835443038
            },
            "0.6": {
                "default": 0.4868473101265823,
                "IF": 0.5572587025316456
            },
            "0.7": {
                "default": 0.417128164556962,
                "IF": 0.44669699367088606
            },
            "0.8": {
                "default": 0.27808544303797467,
                "IF": 0.23516613924050633
            },
            "0.9": {
                "default": 0.16030458860759494,
                "IF": 0.06863132911392406
            }
        },
        "2": {
            "0.1": {
                "default": 0.7209256329113924,
                "IF": 0.724881329113924
            },
            "0.2": {
                "default": 0.7144976265822784,
                "IF": 0.7231012658227848
            },
            "0.3": {
                "default": 0.7023338607594937,
                "IF": 0.7202333860759493
            },
            "0.4": {
                "default": 0.6841376582278481,
                "IF": 0.7106408227848101
            },
            "0.5": {
                "default": 0.6576344936708861,
                "IF": 0.6981803797468354
            },
            "0.6": {
                "default": 0.6214398734177216,
                "IF": 0.6840387658227848
            },
            "0.7": {
                "default": 0.5464794303797469,
                "IF": 0.6465585443037974
            },
            "0.8": {
                "default": 0.46360759493670883,
                "IF": 0.5678401898734177
            },
            "0.9": {
                "default": 0.36095727848101267,
                "IF": 0.42503955696202533
            }
        },
        "3": {
            "0.1": {
                "default": 0.7160799050632911,
                "IF": 0.7235957278481012
            },
            "0.2": {
                "default": 0.6811708860759493,
                "IF": 0.7154865506329114
            },
            "0.3": {
                "default": 0.6231210443037974,
                "IF": 0.7020371835443038
            },
            "0.4": {
                "default": 0.5252175632911392,
                "IF": 0.6656447784810127
            },
            "0.5": {
                "default": 0.41485363924050633,
                "IF": 0.47458465189873417
            },
            "0.6": {
                "default": 0.32535601265822783,
                "IF": 0.3935917721518987
            },
            "0.7": {
                "default": 0.18255537974683544,
                "IF": 0.12628560126582278
            },
            "0.8": {
                "default": 0.0971123417721519,
                "IF": 0.028481012658227847
            },
            "0.9": {
                "default": 0.04786392405063291,
                "IF": 0.010878164556962026
            }
        },
        "4": {
            "0.1": {
                "default": 0.724881329113924,
                "IF": 0.7244857594936709
            },
            "0.2": {
                "default": 0.7244857594936709,
                "IF": 0.7261669303797469
            },
            "0.3": {
                "default": 0.7224090189873418,
                "IF": 0.7239912974683544
            },
            "0.4": {
                "default": 0.7151898734177216,
                "IF": 0.7205300632911392
            },
            "0.5": {
                "default": 0.7055973101265823,
                "IF": 0.7145965189873418
            },
            "0.6": {
                "default": 0.6910601265822784,
                "IF": 0.7136075949367089
            },
            "0.7": {
                "default": 0.6740506329113924,
                "IF": 0.6995648734177216
            },
            "0.8": {
                "default": 0.6509098101265823,
                "IF": 0.6793908227848101
            },
            "0.9": {
                "default": 0.6234177215189873,
                "IF": 0.6437895569620253
            }
        },
        "5": {
            "0.1": {
                "default": 0.7202333860759493,
                "IF": 0.7284414556962026
            },
            "0.2": {
                "default": 0.700059335443038,
                "IF": 0.7298259493670886
            },
            "0.3": {
                "default": 0.6699960443037974,
                "IF": 0.7240901898734177
            },
            "0.4": {
                "default": 0.625,
                "IF": 0.7089596518987342
            },
            "0.5": {
                "default": 0.5815862341772152,
                "IF": 0.6644580696202531
            },
            "0.6": {
                "default": 0.45243275316455694,
                "IF": 0.6424050632911392
            },
            "0.7": {
                "default": 0.34295886075949367,
                "IF": 0.5593354430379747
            },
            "0.8": {
                "default": 0.23744066455696203,
                "IF": 0.3572982594936709
            },
            "0.9": {
                "default": 0.0959256329113924,
                "IF": 0.09365110759493671
            }
        },
        "6": {
            "0.1": {
                "default": 0.6736550632911392,
                "IF": 0.7178599683544303
            },
            "0.2": {
                "default": 0.6301424050632911,
                "IF": 0.7158821202531646
            },
            "0.3": {
                "default": 0.5177017405063291,
                "IF": 0.6961036392405063
            },
            "0.4": {
                "default": 0.34216772151898733,
                "IF": 0.653184335443038
            },
            "0.5": {
                "default": 0.23289161392405064,
                "IF": 0.44481803797468356
            },
            "0.6": {
                "default": 0.16554588607594936,
                "IF": 0.34335443037974683
            },
            "0.7": {
                "default": 0.09236550632911393,
                "IF": 0.08781645569620253
            },
            "0.8": {
                "default": 0.05429193037974683,
                "IF": 0.011965981012658227
            },
            "0.9": {
                "default": 0.017998417721518986,
                "IF": 0.011372626582278481
            }
        },
        "7": {
            "0.1": {
                "default": 0.7247824367088608,
                "IF": 0.724881329113924
            },
            "0.2": {
                "default": 0.7233979430379747,
                "IF": 0.7246835443037974
            },
            "0.3": {
                "default": 0.718057753164557,
                "IF": 0.7228045886075949
            },
            "0.4": {
                "default": 0.7121242088607594,
                "IF": 0.7219145569620253
            },
            "0.5": {
                "default": 0.697685917721519,
                "IF": 0.7131131329113924
            },
            "0.6": {
                "default": 0.6740506329113924,
                "IF": 0.7105419303797469
            },
            "0.7": {
                "default": 0.6630735759493671,
                "IF": 0.697685917721519
            },
            "0.8": {
                "default": 0.6168908227848101,
                "IF": 0.6597112341772152
            },
            "0.9": {
                "default": 0.5266020569620253,
                "IF": 0.6143196202531646
            }
        },
        "8": {
            "0.1": {
                "default": 0.7217167721518988,
                "IF": 0.7265625
            },
            "0.2": {
                "default": 0.7049050632911392,
                "IF": 0.7216178797468354
            },
            "0.3": {
                "default": 0.6582278481012658,
                "IF": 0.7109375
            },
            "0.4": {
                "default": 0.5900909810126582,
                "IF": 0.6863132911392406
            },
            "0.5": {
                "default": 0.5162183544303798,
                "IF": 0.5701147151898734
            },
            "0.6": {
                "default": 0.41722705696202533,
                "IF": 0.5193829113924051
            },
            "0.7": {
                "default": 0.3037974683544304,
                "IF": 0.35986946202531644
            },
            "0.8": {
                "default": 0.1909612341772152,
                "IF": 0.11738528481012658
            },
            "0.9": {
                "default": 0.07772943037974683,
                "IF": 0.0301621835443038
            }
        },
        "9": {
            "0.1": {
                "default": 0.7052017405063291,
                "IF": 0.7223101265822784
            },
            "0.2": {
                "default": 0.6842365506329114,
                "IF": 0.7135087025316456
            },
            "0.3": {
                "default": 0.6397349683544303,
                "IF": 0.6860166139240507
            },
            "0.4": {
                "default": 0.5259098101265823,
                "IF": 0.631131329113924
            },
            "0.5": {
                "default": 0.4473892405063291,
                "IF": 0.43829113924050633
            },
            "0.6": {
                "default": 0.28886471518987344,
                "IF": 0.4717167721518987
            },
            "0.7": {
                "default": 0.12856012658227847,
                "IF": 0.24485759493670886
            },
            "0.8": {
                "default": 0.02867879746835443,
                "IF": 0.0557753164556962
            },
            "0.9": {
                "default": 0.014339398734177215,
                "IF": 0.009889240506329115
            }
        },
        "10": {
            "0.1": {
                "default": 0.725870253164557,
                "IF": 0.7274525316455697
            },
            "0.2": {
                "default": 0.7256724683544303,
                "IF": 0.7232990506329114
            },
            "0.3": {
                "default": 0.7250791139240507,
                "IF": 0.7191455696202531
            },
            "0.4": {
                "default": 0.7223101265822784,
                "IF": 0.7225079113924051
            },
            "0.5": {
                "default": 0.7230023734177216,
                "IF": 0.7178599683544303
            },
            "0.6": {
                "default": 0.719442246835443,
                "IF": 0.7098496835443038
            },
            "0.7": {
                "default": 0.7034216772151899,
                "IF": 0.6639636075949367
            },
            "0.8": {
                "default": 0.696004746835443,
                "IF": 0.6011669303797469
            },
            "0.9": {
                "default": 0.6488330696202531,
                "IF": 0.44788370253164556
            }
        },
        "11": {
            "0.1": {
                "default": 0.7266613924050633,
                "IF": 0.7265625
            },
            "0.2": {
                "default": 0.7264636075949367,
                "IF": 0.7221123417721519
            },
            "0.3": {
                "default": 0.7260680379746836,
                "IF": 0.7201344936708861
            },
            "0.4": {
                "default": 0.7243868670886076,
                "IF": 0.7040150316455697
            },
            "0.5": {
                "default": 0.7240901898734177,
                "IF": 0.6882911392405063
            },
            "0.6": {
                "default": 0.7086629746835443,
                "IF": 0.6522943037974683
            },
            "0.7": {
                "default": 0.6877966772151899,
                "IF": 0.5746637658227848
            },
            "0.8": {
                "default": 0.6397349683544303,
                "IF": 0.38676819620253167
            },
            "0.9": {
                "default": 0.4943631329113924,
                "IF": 0.04173259493670886
            }
        }
    }
}

==> data_free/resnet50_imagenet/resnet50_Imagenet_True_seed0_l1.json <==
{
    "backward_pruning": true,
    "l1": {
        "0": {
            "0.1": {
                "default": 74.2699966430664,
                "IF": 75.11000061035156
            },
            "0.2": {
                "default": 71.92599487304688,
                "IF": 74.3740005493164
            },
            "0.3": {
                "default": 68.197998046875,
                "IF": 72.77999877929688
            },
            "0.4": {
                "default": 61.354000091552734,
                "IF": 70.56199645996094
            },
            "0.5": {
                "default": 52.2599983215332,
                "IF": 66.67599487304688
            },
            "0.6": {
                "default": 41.545997619628906,
                "IF": 61.81399917602539
            },
            "0.7": {
                "default": 28.873998641967773,
                "IF": 52.525997161865234
            },
            "0.8": {
                "default": 15.265999794006348,
                "IF": 35.4379997253418
            },
            "0.9": {
                "default": 5.710000038146973,
                "IF": 10.552000045776367
            }
        },
        "1": {
            "0.1": {
                "default": 74.87200164794922,
                "IF": 75.35800170898438
            },
            "0.2": {
                "default": 73.96599578857422,
                "IF": 74.72799682617188
            },
            "0.3": {
                "default": 72.45199584960938,
                "IF": 73.89199829101562
            },
            "0.4": {
                "default": 71.06999969482422,
                "IF": 72.63199615478516
            },
            "0.5": {
                "default": 68.86000061035156,
                "IF": 71.03599548339844
            },
            "0.6": {
                "default": 66.41199493408203,
                "IF": 68.67399597167969
            },
            "0.7": {
                "default": 64.11199951171875,
                "IF": 64.66199493408203
            },
            "0.8": {
                "default": 60.56399917602539,
                "IF": 58.01199722290039
            },
            "0.9": {
                "default": 57.44199752807617,
                "IF": 47.72599792480469
            }
        },
        "2": {
            "0.1": {
                "default": 74.78799438476562,
                "IF": 75.30999755859375
            },
            "0.2": {
                "default": 73.61799621582031,
                "IF": 74.5459976196289
            },
            "0.3": {
                "default": 72.13800048828125,
                "IF": 73.58599853515625
            },
            "0.4": {
                "default": 70.7179946899414,
                "IF": 72.16199493408203
            },
            "0.5": {
                "default": 67.80599975585938,
                "IF": 70.3479995727539
            },
            "0.6": {
                "default": 64.5719985961914,
                "IF": 66.95199584960938
            },
            "0.7": {
                "default": 61.869998931884766,
                "IF": 61.83399963378906
            },
            "0.8": {
                "default": 57.54199981689453,
                "IF": 51.439998626708984
            },
            "0.9": {
                "default": 51.71799850463867,
                "IF": 38.395999908447266
            }
        },
        "3": {
            "0.1": {
                "default": 74.73799896240234,
                "IF": 75.39199829101562
            },
            "0.2": {
                "default": 73.72000122070312,
                "IF": 75.04199981689453
            },
            "0.3": {
                "default": 73.01799774169922,
                "IF": 74.24199676513672
            },
            "0.4": {
                "default": 72.33599853515625,
                "IF": 73.16400146484375
            },
            "0.5": {
                "default": 71.052001953125,
                "IF": 70.77399444580078
            },
            "0.6": {
                "default": 69.73999786376953,
                "IF": 69.22599792480469
            },
            "0.7": {
                "default": 67.76799774169922,
                "IF": 66.22000122070312
            },
            "0.8": {
                "default": 66.00599670410156,
                "IF": 61.90199661254883
            },
            "0.9": {
                "default": 63.205997467041016,
                "IF": 61.205997467041016
            }
        },
        "4": {
            "0.1": {
                "default": 75.31399536132812,
                "IF": 75.6520004272461
            },
            "0.2": {
                "default": 74.62200164794922,
                "IF": 75.31399536132812
            },
            "0.3": {
                "default": 73.72999572753906,
                "IF": 74.72000122070312
            },
            "0.4": {
                "default": 72.69599914550781,
                "IF": 73.98199462890625
            },
            "0.5": {
                "default": 71.27799987792969,
                "IF": 71.72000122070312
            },
            "0.6": {
                "default": 69.25999450683594,
                "IF": 70.28599548339844
            },
            "0.7": {
                "default": 66.48999786376953,
                "IF": 66.2239990234375
            },
            "0.8": {
                "default": 64.15799713134766,
                "IF": 56.652000427246094
            },
            "0.9": {
                "default": 59.11199951171875,
                "IF": 44.08599853515625
            }
        },
        "5": {
            "0.1": {
                "default": 74.97999572753906,
                "IF": 75.62999725341797
            },
            "0.2": {
                "default": 73.65799713134766,
                "IF": 74.95800018310547
            },
            "0.3": {
                "default": 72.00199890136719,
                "IF": 74.43599700927734
            },
            "0.4": {
                "default": 70.4280014038086,
                "IF": 73.14399719238281
            },
            "0.5": {
                "default": 68.19999694824219,
                "IF": 70.73999786376953
            },
            "0.6": {
                "default": 64.68399810791016,
                "IF": 68.35800170898438
            },
            "0.7": {
                "default": 61.986000061035156,
                "IF": 62.891998291015625
            },
            "0.8": {
                "default": 55.507999420166016,
                "IF": 48.395999908447266
            },
            "0.9": {
                "default": 49.737998962402344,
                "IF": 25.467998504638672
            }
        },
        "6": {
            "0.1": {
                "default": 74.4679946899414,
                "IF": 75.42599487304688
            },
            "0.2": {
                "default": 73.35399627685547,
                "IF": 74.93999481201172
            },
            "0.3": {
                "default": 71.47200012207031,
                "IF": 74.23400115966797
            },
            "0.4": {
                "default": 69.02999877929688,
                "IF": 72.90799713134766
            },
            "0.5": {
                "default": 66.81600189208984,
                "IF": 70.76399993896484
            },
            "0.6": {
                "default": 63.5620002746582,
                "IF": 67.88600158691406
            },
            "0.7": {
                "default": 59.96399688720703,
                "IF": 61.865997314453125
            },
            "0.8": {
                "default": 54.455997467041016,
                "IF": 47.91600036621094
            },
            "0.9": {
                "default": 47.763999938964844,
                "IF": 25.15399932861328
            }
        },
        "7": {
            "0.1": {
                "default": 71.38399505615234,
                "IF": 74.22799682617188
            },
            "0.2": {
                "default": 63.854000091552734,
                "IF": 72.03799438476562
            },
            "0.3": {
                "default": 49.902000427246094,
                "IF": 68.58599853515625
            },
            "0.4": {
                "default": 35.16999816894531,
                "IF": 62.70399856567383
            },
            "0.5": {
                "default": 20.13599967956543,
                "IF": 52.343997955322266
            },
            "0.6": {
                "default": 8.743999481201172,
                "IF": 36.57999801635742
            },
            "0.7": {
                "default": 3.2839999198913574,
                "IF": 7.205999851226807
            },
            "0.8": {
                "default": 1.4900000095367432,
                "IF": 0.47200000286102295
            },
            "0.9": {
                "default": 0.4439999759197235,
                "IF": 0.1419999897480011
            }
        },
        "8": {
            "0.1": {
                "default": 75.60800170898438,
                "IF": 75.83200073242188
            },
            "0.2": {
                "default": 75.13800048828125,
                "IF": 75.56600189208984
            },
            "0.3": {
                "default": 74.58000183105469,
                "IF": 75.33000183105469
            },
            "0.4": {
                "default": 74.02399444580078,
                "IF": 74.97200012207031
            },
            "0.5": {
                "default": 72.86399841308594,
                "IF": 73.36199951171875
            },
            "0.6": {
                "default": 72.25199890136719,
                "IF": 72.58000183105469
            },
            "0.7": {
                "default": 70.77999877929688,
                "IF": 69.68199920654297
            },
            "0.8": {
                "default": 69.76599884033203,
                "IF": 63.38399887084961
            },
            "0.9": {
                "default": 69.01399993896484,
                "IF": 55.54199981689453
            }
        },
        "9": {
            "0.1": {
                "default": 75.89399719238281,
                "IF": 75.91799926757812
            },
            "0.2": {
                "default": 75.6199951171875,
                "IF": 75.76200103759766
            },
            "0.3": {
                "default": 75.19400024414062,
                "IF": 75.51399993896484
            },
            "0.4": {
                "default": 74.63600158691406,
                "IF": 75.19400024414062
            },
            "0.5": {
                "default": 74.07599639892578,
                "IF": 74.2179946899414
            },
            "0.6": {
                "default": 73.93599700927734,
                "IF": 73.9020004272461
            },
            "0.7": {
                "default": 73.29999542236328,
                "IF": 72.26799774169922
            },
            "0.8": {
                "default": 72.55999755859375,
                "IF": 68.78599548339844
            },
            "0.9": {
                "default": 70.77799987792969,
                "IF": 65.73999786376953
            }
        },
        "10": {
            "0.1": {
                "default": 75.37799835205078,
                "IF": 75.6500015258789
            },
            "0.2": {
                "default": 74.95999908447266,
                "IF": 75.4939956665039
            },
            "0.3": {
                "default": 74.79399871826172,
                "IF": 75.2959976196289
            },
            "0.4": {
                "default": 74.50599670410156,
                "IF": 74.99199676513672
            },
            "0.5": {
                "default": 74.31199645996094,
                "IF": 74.40999603271484
            },
            "0.6": {
                "default": 73.98799896240234,
                "IF": 73.9679946899414
            },
            "0.7": {
                "default": 73.53599548339844,
                "IF": 72.53799438476562
            },
            "0.8": {
                "default": 73.00999450683594,
                "IF": 69.01399993896484
            },
            "0.9": {
                "default": 72.51399993896484,
                "IF": 64.40399932861328
            }
        },
        "11": {
            "0.1": {
                "default": 75.75999450683594,
                "IF": 75.88199615478516
            },
            "0.2": {
                "default": 75.55999755859375,
                "IF": 75.80599975585938
            },
            "0.3": {
                "default": 75.11399841308594,
                "IF": 75.73400115966797
            },
            "0.4": {
                "default": 75.0260009765625,
                "IF": 75.51399993896484
            },
            "0.5": {
                "default": 74.68399810791016,
                "IF": 74.62999725341797
            },
            "0.6": {
                "default": 74.1520004272461,
                "IF": 74.3699951171875
            },
            "0.7": {
                "default": 73.25999450683594,
                "IF": 73.09400177001953
            },
            "0.8": {
                "default": 72.90999603271484,
                "IF": 69.1500015258789
            },
            "0.9": {
                "default": 70.80400085449219,
                "IF": 58.865997314453125
            }
        },
        "12": {
            "0.1": {
                "default": 75.60199737548828,
                "IF": 75.81399536132812
            },
            "0.2": {
                "default": 75.41600036621094,
                "IF": 75.69400024414062
            },
            "0.3": {
                "default": 74.66999816894531,
                "IF": 75.4280014038086
            },
            "0.4": {
                "default": 74.20199584960938,
                "IF": 75.06399536132812
            },
            "0.5": {
                "default": 73.45199584960938,
                "IF": 74.0459976196289
            },
            "0.6": {
                "default": 72.21599578857422,
                "IF": 73.39799499511719
            },
            "0.7": {
                "default": 70.91199493408203,
                "IF": 70.62999725341797
            },
            "0.8": {
                "default": 69.85199737548828,
                "IF": 67.0999984741211
            },
            "0.9": {
                "default": 68.95800018310547,
                "IF": 56.737998962402344
            }
        },
        "13": {
            "0.1": {
                "default": 75.88800048828125,
                "IF": 75.93199920654297
            },
            "0.2": {
                "default": 75.62200164794922,
                "IF": 75.78599548339844
            },
            "0.3": {
                "default": 75.36599731445312,
                "IF": 75.80799865722656
            },
            "0.4": {
                "default": 74.72799682617188,
                "IF": 75.54000091552734
            },
            "0.5": {
                "default": 74.49199676513672,
                "IF": 74.75199890136719
            },
            "0.6": {
                "default": 73.79199981689453,
                "IF": 74.37200164794922
            },
            "0.7": {
                "default": 73.00799560546875,
                "IF": 71.91199493408203
            },
            "0.8": {
                "default": 71.7439956665039,
                "IF": 64.41600036621094
            },
            "0.9": {
                "default": 70.13600158691406,
                "IF": 39.163997650146484
            }
        },
        "14": {
            "0.1": {
                "default": 75.73799896240234,
                "IF": 75.83200073242188
            },
            "0.2": {
                "default": 75.3759994506836,
                "IF": 75.6240005493164
            },
            "0.3": {
                "default": 74.95600128173828,
                "IF": 75.52799987792969
            },
            "0.4": {
                "default": 74.1259994506836,
                "IF": 75.26200103759766
            },
            "0.5": {
                "default": 72.83000183105469,
                "IF": 74.13399505615234
            },
            "0.6": {
                "default": 71.63600158691406,
                "IF": 73.4020004272461
            },
            "0.7": {
                "default": 70.88399505615234,
                "IF": 70.74800109863281
            },
            "0.8": {
                "default": 69.4000015258789,
                "IF": 62.185997009277344
            },
            "0.9": {
                "default": 67.14199829101562,
                "IF": 58.25599670410156
            }
        },
        "15": {
            "0.1": {
                "default": 75.8499984741211,
                "IF": 75.92399597167969
            },
            "0.2": {
                "default": 75.51599884033203,
                "IF": 75.85800170898438
            },
            "0.3": {
                "default": 75.1240005493164,
                "IF": 75.61399841308594
            },
            "0.4": {
                "default": 74.32599639892578,
                "IF": 75.48799896240234
            },
            "0.5": {
                "default": 73.39799499511719,
                "IF": 74.61399841308594
            },
            "0.6": {
                "default": 71.99199676513672,
                "IF": 73.6500015258789
            },
            "0.7": {
                "default": 70.54399871826172,
                "IF": 70.60199737548828
            },
            "0.8": {
                "default": 69.5739974975586,
                "IF": 57.58199691772461
            },
            "0.9": {
                "default": 67.34400177001953,
                "IF": 17.581998825073242
            }
        },
        "16": {
            "0.1": {
                "default": 75.72599792480469,
                "IF": 75.84400177001953
            },
            "0.2": {
                "default": 75.48199462890625,
                "IF": 75.69999694824219
            },
            "0.3": {
                "default": 75.04399871826172,
                "IF": 75.4959945678711
            },
            "0.4": {
                "default": 74.18799591064453,
                "IF": 75.2719955444336
            },
            "0.5": {
                "default": 72.73199462890625,
                "IF": 73.80799865722656
            },
            "0.6": {
                "default": 69.39599609375,
                "IF": 73.33599853515625
            },
            "0.7": {
                "default": 66.87200164794922,
                "IF": 70.87200164794922
            },
            "0.8": {
                "default": 65.19200134277344,
                "IF": 57.9379997253418
            },
            "0.9": {
                "default": 62.817996978759766,
                "IF": 27.277999877929688
            }
        },
        "17": {
            "0.1": {
                "default": 75.48799896240234,
                "IF": 75.85199737548828
            },
            "0.2": {
                "default": 75.13199615478516,
                "IF": 75.88999938964844
            },
            "0.3": {
                "default": 74.27999877929688,
                "IF": 75.58399963378906
            },
            "0.4": {
                "default": 72.31800079345703,
                "IF": 75.18799591064453
            },
            "0.5": {
                "default": 69.18199920654297,
                "IF": 73.11199951171875
            },
            "0.6": {
                "default": 63.694000244140625,
                "IF": 72.27399444580078
            },
            "0.7": {
                "default": 54.09000015258789,
                "IF": 65.4739990234375
            },
            "0.8": {
                "default": 35.545997619628906,
                "IF": 33.625999450683594
            },
            "0.9": {
                "default": 22.583999633789062,
                "IF": 1.2400000095367432
            }
        },
        "18": {
            "0.1": {
                "default": 74.93399810791016,
                "IF": 75.40399932861328
            },
            "0.2": {
                "default": 73.00399780273438,
                "IF": 74.92399597167969
            },
            "0.3": {
                "default": 71.56999969482422,
                "IF": 74.17399597167969
            },
            "0.4": {
                "default": 67.34199523925781,
                "IF": 72.35599517822266
            },
            "0.5": {
                "default": 59.2859992980957,
                "IF": 66.14399719238281
            },
            "0.6": {
                "default": 53.402000427246094,
                "IF": 57.16600036621094
            },
            "0.7": {
                "default": 43.01799774169922,
                "IF": 33.641998291015625
            },
            "0.8": {
                "default": 25.831998825073242,
                "IF": 6.073999881744385
            },
            "0.9": {
                "default": 11.241999626159668,
                "IF": 0.33399999141693115
            }
        },
        "19": {
            "0.1": {
                "default": 75.36399841308594,
                "IF": 75.9000015258789
            },
            "0.2": {
                "default": 73.81399536132812,
                "IF": 75.5260009765625
            },
            "0.3": {
                "default": 71.41600036621094,
                "IF": 75.06800079345703
            },
            "0.4": {
                "default": 68.90599822998047,
                "IF": 74.09199523925781
            },
            "0.5": {
                "default": 62.961997985839844,
                "IF": 71.28199768066406
            },
            "0.6": {
                "default": 58.09599685668945,
                "IF": 68.1259994506836
            },
            "0.7": {
                "default": 52.907997131347656,
                "IF": 60.045997619628906
            },
            "0.8": {
                "default": 45.163997650146484,
                "IF": 40.70000076293945
            },
            "0.9": {
                "default": 36.59199905395508,
                "IF": 14.663999557495117
            }
        },
        "20": {
            "0.1": {
                "default": 72.9020004272461,
                "IF": 75.07599639892578
            },
            "0.2": {
                "default": 60.95800018310547,
                "IF": 72.49800109863281
            },
            "0.3": {
                "default": 40.093997955322266,
                "IF": 66.7459945678711
            },
            "0.4": {
                "default": 19.98200035095215,
                "IF": 55.615997314453125
            },
            "0.5": {
                "default": 7.675999641418457,
                "IF": 21.850000381469727
            },
            "0.6": {
                "default": 1.6119999885559082,
                "IF": 7.851999759674072
            },
            "0.7": {
                "default": 0.8479999899864197,
                "IF": 1.1619999408721924
            },
            "0.8": {
                "default": 0.26600000262260437,
                "IF": 0.2019999921321869
            },
            "0.9": {
                "default": 0.1119999960064888,
                "IF": 0.10399999469518661
            }
        },
        "21": {
            "0.1": {
                "default": 75.23799896240234,
                "IF": 75.81199645996094
            },
            "0.2": {
                "default": 74.44599914550781,
                "IF": 75.52799987792969
            },
            "0.3": {
                "default": 73.25799560546875,
                "IF": 75.21399688720703
            },
            "0.4": {
                "default": 72.27999877929688,
                "IF": 74.59199523925781
            },
            "0.5": {
                "default": 70.50599670410156,
                "IF": 72.74800109863281
            },
            "0.6": {
                "default": 67.8759994506836,
                "IF": 71.72999572753906
            },
            "0.7": {
                "default": 65.93399810791016,
                "IF": 66.78800201416016
            },
            "0.8": {
                "default": 66.48999786376953,
                "IF": 43.4119987487793
            },
            "0.9": {
                "default": 64.58799743652344,
                "IF": 39.167999267578125
            }
        },
        "22": {
            "0.1": {
                "default": 75.83200073242188,
                "IF": 75.89399719238281
            },
            "0.2": {
                "default": 75.6199951171875,
                "IF": 75.86599731445312
            },
            "0.3": {
                "default": 75.2459945678711,
                "IF": 75.86199951171875
            },
            "0.4": {
                "default": 74.86000061035156,
                "IF": 75.60599517822266
            },
            "0.5": {
                "default": 74.46599578857422,
                "IF": 74.47599792480469
            },
            "0.6": {
                "default": 73.68599700927734,
                "IF": 73.0479965209961
            },
            "0.7": {
                "default": 72.50399780273438,
                "IF": 67.54199981689453
            },
            "0.8": {
                "default": 70.69999694824219,
                "IF": 42.71999740600586
            },
            "0.9": {
                "default": 66.47999572753906,
                "IF": 3.5379998683929443
            }
        },
        "23": {
            "0.1": {
                "default": 75.69400024414062,
                "IF": 75.8239974975586
            },
            "0.2": {
                "default": 75.44999694824219,
                "IF": 75.58999633789062
            },
            "0.3": {
                "default": 74.31600189208984,
                "IF": 75.20600128173828
            },
            "0.4": {
                "default": 73.23799896240234,
                "IF": 74.64599609375
            },
            "0.5": {
                "default": 72.28399658203125,
                "IF": 70.53399658203125
            },
            "0.6": {
                "default": 70.18000030517578,
                "IF": 70.10199737548828
            },
            "0.7": {
                "default": 68.73400115966797,
                "IF": 61.20199966430664
            },
            "0.8": {
                "default": 66.89599609375,
                "IF": 20.327999114990234
            },
            "0.9": {
                "default": 65.23999786376953,
                "IF": 0.42800000309944153
            }
        },
        "24": {
            "0.1": {
                "default": 75.91999816894531,
                "IF": 75.92399597167969
            },
            "0.2": {
                "default": 75.63999938964844,
                "IF": 75.81999969482422
            },
            "0.3": {
                "default": 74.68999481201172,
                "IF": 75.61599731445312
            },
            "0.4": {
                "default": 73.9280014038086,
                "IF": 75.43599700927734
            },
            "0.5": {
                "default": 73.49199676513672,
                "IF": 73.74199676513672
            },
            "0.6": {
                "default": 72.20999908447266,
                "IF": 71.76599884033203
            },
            "0.7": {
                "default": 71.23799896240234,
                "IF": 66.94200134277344
            },
            "0.8": {
                "default": 70.21599578857422,
                "IF": 52.43199920654297
            },
            "0.9": {
                "default": 67.72000122070312,
                "IF": 12.57800006866455
            }
        },
        "25": {
            "0.1": {
                "default": 75.90599822998047,
                "IF": 75.94999694824219
            },
            "0.2": {
                "default": 75.73600006103516,
                "IF": 75.91799926757812
            },
            "0.3": {
                "default": 75.5479965209961,
                "IF": 75.53399658203125
            },
            "0.4": {
                "default": 75.06600189208984,
                "IF": 75.04199981689453
            },
            "0.5": {
                "default": 74.4939956665039,
                "IF": 73.68999481201172
            },
            "0.6": {
                "default": 73.42399597167969,
                "IF": 72.63800048828125
            },
            "0.7": {
                "default": 71.87999725341797,
                "IF": 66.0979995727539
            },
            "0.8": {
                "default": 69.85800170898438,
                "IF": 62.447998046875
            },
            "0.9": {
                "default": 65.7959976196289,
                "IF": 34.003997802734375
            }
        },
        "26": {
            "0.1": {
                "default": 75.91400146484375,
                "IF": 75.9280014038086
            },
            "0.2": {
                "default": 75.83799743652344,
                "IF": 75.88999938964844
            },
            "0.3": {
                "default": 75.79199981689453,
                "IF": 75.72799682617188
            },
            "0.4": {
                "default": 75.68199920654297,
                "IF": 75.31199645996094
            },
            "0.5": {
                "default": 75.50599670410156,
                "IF": 74.25399780273438
            },
            "0.6": {
                "default": 75.19200134277344,
                "IF": 72.29399871826172
            },
            "0.7": {
                "default": 74.45600128173828,
                "IF": 66.78599548339844
            },
            "0.8": {
                "default": 73.29000091552734,
                "IF": 41.05999755859375
            },
            "0.9": {
                "default": 66.06999969482422,
                "IF": 0.6579999923706055
            }
        },
        "27": {
            "0.1": {
                "default": 75.03799438476562,
                "IF": 75.72599792480469
            },
            "0.2": {
                "default": 71.34199523925781,
                "IF": 74.80999755859375
            },
            "0.3": {
                "default": 65.2179946899414,
                "IF": 73.86799621582031
            },
            "0.4": {
                "default": 51.96999740600586,
                "IF": 70.20800018310547
            },
            "0.5": {
                "default": 35.42799758911133,
                "IF": 54.93000030517578
            },
            "0.6": {
                "default": 30.297998428344727,
                "IF": 43.444000244140625
            },
            "0.7": {
                "default": 28.003999710083008,
                "IF": 11.59000015258789
            },
            "0.8": {
                "default": 13.501999855041504,
                "IF": 2.251999855041504
            },
            "0.9": {
                "default": 5.808000087738037,
                "IF": 0.171999990940094
            }
        },
        "28": {
            "0.1": {
                "default": 75.79000091552734,
                "IF": 75.81199645996094
            },
            "0.2": {
                "default": 75.48199462890625,
                "IF": 75.51599884033203
            },
            "0.3": {
                "default": 75.04999542236328,
                "IF": 75.26200103759766
            },
            "0.4": {
                "default": 74.1780014038086,
                "IF": 73.75399780273438
            },
            "0.5": {
                "default": 72.0999984741211,
                "IF": 68.58599853515625
            },
            "0.6": {
                "default": 68.58599853515625,
                "IF": 62.38399887084961
            },
            "0.7": {
                "default": 61.69199752807617,
                "IF": 35.12799835205078
            },
            "0.8": {
                "default": 54.5620002746582,
                "IF": 12.981999397277832
            },
            "0.9": {
                "default": 46.2859992980957,
                "IF": 3.4499998092651367
            }
        },
        "29": {
            "0.1": {
                "default": 73.302001953125,
                "IF": 74.70800018310547
            },
            "0.2": {
                "default": 61.30799865722656,
                "IF": 70.16600036621094
            },
            "0.3": {
                "default": 46.992000579833984,
                "IF": 63.847999572753906
            },
            "0.4": {
                "default": 39.80799865722656,
                "IF": 42.68600082397461
            },
            "0.5": {
                "default": 14.779999732971191,
                "IF": 7.072000026702881
            },
            "0.6": {
                "default": 3.0119998455047607,
                "IF": 0.8039999604225159
            },
            "0.7": {
                "default": 0.35199999809265137,
                "IF": 0.20600000023841858
            },
            "0.8": {
                "default": 0.10999999940395355,
                "IF": 0.085999995470047
            },
            "0.9": {
                "default": 0.09999999403953552,
                "IF": 0.14399999380111694
            }
        },
        "30": {
            "0.1": {
                "default": 75.79999542236328,
                "IF": 75.89199829101562
            },
            "0.2": {
                "default": 75.47000122070312,
                "IF": 75.76799774169922
            },
            "0.3": {
                "default": 74.85599517822266,
                "IF": 75.54199981689453
            },
            "0.4": {
                "default": 73.68999481201172,
                "IF": 75.01799774169922
            },
            "0.5": {
                "default": 72.7179946899414,
                "IF": 73.21399688720703
            },
            "0.6": {
                "default": 71.12799835205078,
                "IF": 68.0219955444336
            },
            "0.7": {
                "default": 69.45199584960938,
                "IF": 51.60799789428711
            },
            "0.8": {
                "default": 65.95399475097656,
                "IF": 29.60999870300293
            },
            "0.9": {
                "default": 63.48999786376953,
                "IF": 0.12999999523162842
            }
        },
        "31": {
            "0.1": {
                "default": 75.88600158691406,
                "IF": 75.8740005493164
            },
            "0.2": {
                "default": 75.72799682617188,
                "IF": 75.79999542236328
            },
            "0.3": {
                "default": 75.49800109863281,
                "IF": 75.69999694824219
            },
            "0.4": {
                "default": 75.25999450683594,
                "IF": 75.40799713134766
            },
            "0.5": {
                "default": 74.60800170898438,
                "IF": 74.33399963378906
            },
            "0.6": {
                "default": 73.81399536132812,
                "IF": 71.43199920654297
            },
            "0.7": {
                "default": 71.3740005493164,
                "IF": 66.12799835205078
            },
            "0.8": {
                "default": 69.8699951171875,
                "IF": 29.755998611450195
            },
            "0.9": {
                "default": 66.61799621582031,
                "IF": 2.4040000438690186
            }
        },
        "32": {
            "0.1": {
                "default": 75.84400177001953,
                "IF": 75.82799530029297
            },
            "0.2": {
                "default": 75.75,
                "IF": 75.77999877929688
            },
            "0.3": {
                "default": 75.59600067138672,
                "IF": 75.60599517822266
            },
            "0.4": {
                "default": 75.3759994506836,
                "IF": 75.25599670410156
            },
            "0.5": {
                "default": 75.08399963378906,
                "IF": 72.9939956665039
            },
            "0.6": {
                "default": 74.31399536132812,
                "IF": 70.28599548339844
            },
            "0.7": {
                "default": 73.38999938964844,
                "IF": 64.44599914550781
            },
            "0.8": {
                "default": 72.18999481201172,
                "IF": 41.16600036621094
            },
            "0.9": {
                "default": 70.88399505615234,
                "IF": 19.22599983215332
            }
        },
        "33": {
            "0.1": {
                "default": 75.90999603271484,
                "IF": 75.93399810791016
            },
            "0.2": {
                "default": 75.81600189208984,
                "IF": 75.85399627685547
            },
            "0.3": {
                "default": 75.7719955444336,
                "IF": 75.70800018310547
            },
            "0.4": {
                "default": 75.69400024414062,
                "IF": 75.1780014038086
            },
            "0.5": {
                "default": 75.52999877929688,
                "IF": 74.08200073242188
            },
            "0.6": {
                "default": 75.34400177001953,
                "IF": 72.72799682617188
            },
            "0.7": {
                "default": 75.1520004272461,
                "IF": 68.50999450683594
            },
            "0.8": {
                "default": 74.697998046875,
                "IF": 54.507999420166016
            },
            "0.9": {
                "default": 73.99199676513672,
                "IF": 13.719999313354492
            }
        },
        "34": {
            "0.1": {
                "default": 75.89199829101562,
                "IF": 75.75199890136719
            },
            "0.2": {
                "default": 75.86399841308594,
                "IF": 75.22799682617188
            },
            "0.3": {
                "default": 75.8699951171875,
                "IF": 73.3239974975586
            },
            "0.4": {
                "default": 75.33399963378906,
                "IF": 72.81199645996094
            },
            "0.5": {
                "default": 74.66799926757812,
                "IF": 65.51799774169922
            },
            "0.6": {
                "default": 73.9280014038086,
                "IF": 64.7760009765625
            },
            "0.7": {
                "default": 63.10799789428711,
                "IF": 48.503997802734375
            },
            "0.8": {
                "default": 60.57999801635742,
                "IF": 4.802000045776367
            },
            "0.9": {
                "default": 50.784000396728516,
                "IF": 0.3240000009536743
            }
        },
        "35": {
            "0.1": {
                "default": 75.89599609375,
                "IF": 75.7179946899414
            },
            "0.2": {
                "default": 75.73799896240234,
                "IF": 73.94999694824219
            },
            "0.3": {
                "default": 75.58799743652344,
                "IF": 71.8239974975586
            },
            "0.4": {
                "default": 75.05799865722656,
                "IF": 71.61599731445312
            },
            "0.5": {
                "default": 72.74800109863281,
                "IF": 58.49399948120117
            },
            "0.6": {
                "default": 71.30799865722656,
                "IF": 40.619998931884766
            },
            "0.7": {
                "default": 65.00799560546875,
                "IF": 22.17799949645996
            },
            "0.8": {
                "default": 68.17399597167969,
                "IF": 4.380000114440918
            },
            "0.9": {
                "default": 62.447998046875,
                "IF": 0.27399998903274536
            }
        },
        "36": {
            "0.1": {
                "default": 75.81800079345703,
                "IF": 74.7959976196289
            },
            "0.2": {
                "default": 75.28799438476562,
                "IF": 46.577999114990234
            },
            "0.3": {
                "default": 73.73600006103516,
                "IF": 14.517999649047852
            },
            "0.4": {
                "default": 5.111999988555908,
                "IF": 3.505999803543091
            },
            "0.5": {
                "default": 1.621999979019165,
                "IF": 0.6480000019073486
            },
            "0.6": {
                "default": 0.5239999890327454,
                "IF": 0.7400000095367432
            },
            "0.7": {
                "default": 0.2280000001192093,
                "IF": 0.1899999976158142
            },
            "0.8": {
                "default": 0.057999998331069946,
                "IF": 0.11599999666213989
            },
            "0.9": {
                "default": 0.1119999960064888,
                "IF": 0.07599999755620956
            }
        }
    }
}

==> data_free/resnet50_imagenet/resnet50_Imagenet_True_seed0_taylor.json <==
{
    "backward_pruning": true,
    "taylor": {
        "0": {
            "0.1": {
                "default": 73.47000122070312,
                "IF": 75.35599517822266
            },
            "0.2": {
                "default": 67.70600128173828,
                "IF": 73.95999908447266
            },
            "0.3": {
                "default": 59.737998962402344,
                "IF": 72.44999694824219
            },
            "0.4": {
                "default": 44.07600021362305,
                "IF": 69.7459945678711
            },
            "0.5": {
                "default": 29.163999557495117,
                "IF": 64.69200134277344
            },
            "0.6": {
                "default": 17.70400047302246,
                "IF": 59.82600021362305
            },
            "0.7": {
                "default": 9.715999603271484,
                "IF": 47.47800064086914
            },
            "0.8": {
                "default": 4.822000026702881,
                "IF": 20.90399932861328
            },
            "0.9": {
                "default": 2.121999979019165,
                "IF": 6.118000030517578
            }
        },
        "1": {
            "0.1": {
                "default": 75.12200164794922,
                "IF": 75.2979965209961
            },
            "0.2": {
                "default": 74.11599731445312,
                "IF": 74.74199676513672
            },
            "0.3": {
                "default": 72.81199645996094,
                "IF": 73.80599975585938
            },
            "0.4": {
                "default": 71.00999450683594,
                "IF": 72.57799530029297
            },
            "0.5": {
                "default": 69.15599822998047,
                "IF": 71.40599822998047
            },
            "0.6": {
                "default": 66.87200164794922,
                "IF": 69.197998046875
            },
            "0.7": {
                "default": 63.89999771118164,
                "IF": 64.97000122070312
            },
            "0.8": {
                "default": 60.78399658203125,
                "IF": 57.029998779296875
            },
            "0.9": {
                "default": 58.61199951171875,
                "IF": 45.3859977722168
            }
        },
        "2": {
            "0.1": {
                "default": 74.70600128173828,
                "IF": 75.2959976196289
            },
            "0.2": {
                "default": 73.16600036621094,
                "IF": 74.47999572753906
            },
            "0.3": {
                "default": 71.29000091552734,
                "IF": 73.38999938964844
            },
            "0.4": {
                "default": 69.60800170898438,
                "IF": 71.80999755859375
            },
            "0.5": {
                "default": 66.58399963378906,
                "IF": 69.51399993896484
            },
            "0.6": {
                "default": 62.683998107910156,
                "IF": 66.65399932861328
            },
            "0.7": {
                "default": 59.849998474121094,
                "IF": 61.86399841308594
            },
            "0.8": {
                "default": 53.663997650146484,
                "IF": 52.492000579833984
            },
            "0.9": {
                "default": 49.76599884033203,
                "IF": 39.9739990234375
            }
        },
        "3": {
            "0.1": {
                "default": 75.12999725341797,
                "IF": 75.45600128173828
            },
            "0.2": {
                "default": 74.52799987792969,
                "IF": 75.02999877929688
            },
            "0.3": {
                "default": 73.25599670410156,
                "IF": 74.17399597167969
            },
            "0.4": {
                "default": 71.73999786376953,
                "IF": 73.1520004272461
            },
            "0.5": {
                "default": 70.05799865722656,
                "IF": 70.26200103759766
            },
            "0.6": {
                "default": 68.4959945678711,
                "IF": 68.92599487304688
            },
            "0.7": {
                "default": 67.197998046875,
                "IF": 65.92399597167969
            },
            "0.8": {
                "default": 65.78399658203125,
                "IF": 61.95399856567383
            },
            "0.9": {
                "default": 63.955997467041016,
                "IF": 61.78799819946289
            }
        },
        "4": {
            "0.1": {
                "default": 75.06999969482422,
                "IF": 75.68000030517578
            },
            "0.2": {
                "default": 74.10399627685547,
                "IF": 75.17599487304688
            },
            "0.3": {
                "default": 72.86000061035156,
                "IF": 74.54399871826172
            },
            "0.4": {
                "default": 70.93999481201172,
                "IF": 73.64199829101562
            },
            "0.5": {
                "default": 68.302001953125,
                "IF": 71.5219955444336
            },
            "0.6": {
                "default": 65.65999603271484,
                "IF": 70.32799530029297
            },
            "0.7": {
                "default": 61.12399673461914,
                "IF": 66.70800018310547
            },
            "0.8": {
                "default": 57.44199752807617,
                "IF": 58.317996978759766
            },
            "0.9": {
                "default": 54.01799774169922,
                "IF": 46.305999755859375
            }
        },
        "5": {
            "0.1": {
                "default": 74.7760009765625,
                "IF": 75.43599700927734
            },
            "0.2": {
                "default": 73.59400177001953,
                "IF": 74.97000122070312
            },
            "0.3": {
                "default": 71.73999786376953,
                "IF": 74.22599792480469
            },
            "0.4": {
                "default": 69.8759994506836,
                "IF": 72.99800109863281
            },
            "0.5": {
                "default": 67.1259994506836,
                "IF": 70.70800018310547
            },
            "0.6": {
                "default": 64.28599548339844,
                "IF": 68.4000015258789
            },
            "0.7": {
                "default": 60.52199935913086,
                "IF": 62.47599792480469
            },
            "0.8": {
                "default": 54.13199996948242,
                "IF": 48.29399871826172
            },
            "0.9": {
                "default": 48.4379997253418,
                "IF": 24.719999313354492
            }
        },
        "6": {
            "0.1": {
                "default": 74.80599975585938,
                "IF": 75.58399963378906
            },
            "0.2": {
                "default": 72.84400177001953,
                "IF": 74.79000091552734
            },
            "0.3": {
                "default": 70.45399475097656,
                "IF": 73.87200164794922
            },
            "0.4": {
                "default": 67.73999786376953,
                "IF": 72.89199829101562
            },
            "0.5": {
                "default": 64.63399505615234,
                "IF": 70.78599548339844
            },
            "0.6": {
                "default": 60.53999710083008,
                "IF": 67.9280014038086
            },
            "0.7": {
                "default": 52.69999694824219,
                "IF": 61.71799850463867
            },
            "0.8": {
                "default": 46.082000732421875,
                "IF": 47.42799758911133
            },
            "0.9": {
                "default": 37.30999755859375,
                "IF": 24.897998809814453
            }
        },
        "7": {
            "0.1": {
                "default": 73.02399444580078,
                "IF": 74.66799926757812
            },
            "0.2": {
                "default": 68.3479995727539,
                "IF": 72.7760009765625
            },
            "0.3": {
                "default": 61.1359977722168,
                "IF": 69.51799774169922
            },
            "0.4": {
                "default": 51.30399703979492,
                "IF": 62.9839973449707
            },
            "0.5": {
                "default": 37.172000885009766,
                "IF": 50.19999694824219
            },
            "0.6": {
                "default": 21.90399932861328,
                "IF": 32.06399917602539
            },
            "0.7": {
                "default": 11.731999397277832,
                "IF": 8.179999351501465
            },
            "0.8": {
                "default": 2.934000015258789,
                "IF": 0.2800000011920929
            },
            "0.9": {
                "default": 0.6019999980926514,
                "IF": 0.10399999469518661
            }
        },
        "8": {
            "0.1": {
                "default": 75.63199615478516,
                "IF": 75.81800079345703
            },
            "0.2": {
                "default": 75.26599884033203,
                "IF": 75.70399475097656
            },
            "0.3": {
                "default": 74.91600036621094,
                "IF": 75.43000030517578
            },
            "0.4": {
                "default": 74.66199493408203,
                "IF": 75.04999542236328
            },
            "0.5": {
                "default": 74.10199737548828,
                "IF": 73.79999542236328
            },
            "0.6": {
                "default": 73.38600158691406,
                "IF": 73.34199523925781
            },
            "0.7": {
                "default": 72.58399963378906,
                "IF": 71.27399444580078
            },
            "0.8": {
                "default": 70.11000061035156,
                "IF": 67.02400207519531
            },
            "0.9": {
                "default": 69.82599639892578,
                "IF": 50.70199966430664
            }
        },
        "9": {
            "0.1": {
                "default": 75.65999603271484,
                "IF": 75.83599853515625
            },
            "0.2": {
                "default": 75.28799438476562,
                "IF": 75.6199951171875
            },
            "0.3": {
                "default": 74.78599548339844,
                "IF": 75.47999572753906
            },
            "0.4": {
                "default": 74.18799591064453,
                "IF": 75.25
            },
            "0.5": {
                "default": 73.64199829101562,
                "IF": 74.24199676513672
            },
            "0.6": {
                "default": 73.30999755859375,
                "IF": 74.28399658203125
            },
            "0.7": {
                "default": 72.92399597167969,
                "IF": 73.14599609375
            },
            "0.8": {
                "default": 71.6719970703125,
                "IF": 70.54199981689453
            },
            "0.9": {
                "default": 69.75999450683594,
                "IF": 67.08000183105469
            }
        },
        "10": {
            "0.1": {
                "default": 75.7760009765625,
                "IF": 75.88999938964844
            },
            "0.2": {
                "default": 75.44200134277344,
                "IF": 75.697998046875
            },
            "0.3": {
                "default": 75.1719970703125,
                "IF": 75.60599517822266
            },
            "0.4": {
                "default": 74.68199920654297,
                "IF": 75.33999633789062
            },
            "0.5": {
                "default": 74.42399597167969,
                "IF": 74.38999938964844
            },
            "0.6": {
                "default": 73.77799987792969,
                "IF": 73.90799713134766
            },
            "0.7": {
                "default": 73.25,
                "IF": 72.39599609375
            },
            "0.8": {
                "default": 72.89399719238281,
                "IF": 69.10800170898438
            },
            "0.9": {
                "default": 72.25,
                "IF": 63.58799743652344
            }
        },
        "11": {
            "0.1": {
                "default": 75.7699966430664,
                "IF": 75.83799743652344
            },
            "0.2": {
                "default": 75.50399780273438,
                "IF": 75.73799896240234
            },
            "0.3": {
                "default": 75.17399597167969,
                "IF": 75.65799713134766
            },
            "0.4": {
                "default": 75.08000183105469,
                "IF": 75.44200134277344
            },
            "0.5": {
                "default": 74.5739974975586,
                "IF": 74.70800018310547
            },
            "0.6": {
                "default": 74.08000183105469,
                "IF": 74.47999572753906
            },
            "0.7": {
                "default": 73.45399475097656,
                "IF": 73.4000015258789
            },
            "0.8": {
                "default": 72.57599639892578,
                "IF": 68.68199920654297
            },
            "0.9": {
                "default": 70.86599731445312,
                "IF": 60.72999954223633
            }
        },
        "12": {
            "0.1": {
                "default": 75.78799438476562,
                "IF": 75.83599853515625
            },
            "0.2": {
                "default": 75.52799987792969,
                "IF": 75.64599609375
            },
            "0.3": {
                "default": 75.11000061035156,
                "IF": 75.447998046875
            },
            "0.4": {
                "default": 74.65399932861328,
                "IF": 75.18000030517578
            },
            "0.5": {
                "default": 74.0719985961914,
                "IF": 74.07799530029297
            },
            "0.6": {
                "default": 73.03199768066406,
                "IF": 73.7719955444336
            },
            "0.7": {
                "default": 72.2699966430664,
                "IF": 71.85199737548828
            },
            "0.8": {
                "default": 70.85399627685547,
                "IF": 66.88199615478516
            },
            "0.9": {
                "default": 70.4020004272461,
                "IF": 61.44599914550781
            }
        },
        "13": {
            "0.1": {
                "default": 75.83599853515625,
                "IF": 75.8479995727539
            },
            "0.2": {
                "default": 75.68999481201172,
                "IF": 75.79000091552734
            },
            "0.3": {
                "default": 75.44200134277344,
                "IF": 75.79199981689453
            },
            "0.4": {
                "default": 75.07599639892578,
                "IF": 75.56800079345703
            },
            "0.5": {
                "default": 74.6719970703125,
                "IF": 74.93399810791016
            },
            "0.6": {
                "default": 74.09600067138672,
                "IF": 74.44200134277344
            },
            "0.7": {
                "default": 73.4000015258789,
                "IF": 72.57799530029297
            },
            "0.8": {
                "default": 72.15799713134766,
                "IF": 66.8759994506836
            },
            "0.9": {
                "default": 70.58000183105469,
                "IF": 53.6879997253418
            }
        },
        "14": {
            "0.1": {
                "default": 75.72599792480469,
                "IF": 75.8759994506836
            },
            "0.2": {
                "default": 75.5199966430664,
                "IF": 75.75199890136719
            },
            "0.3": {
                "default": 75.05199432373047,
                "IF": 75.50199890136719
            },
            "0.4": {
                "default": 74.5,
                "IF": 75.24199676513672
            },
            "0.5": {
                "default": 73.75,
                "IF": 74.47599792480469
            },
            "0.6": {
                "default": 72.69999694824219,
                "IF": 73.96199798583984
            },
            "0.7": {
                "default": 71.37999725341797,
                "IF": 72.38199615478516
            },
            "0.8": {
                "default": 69.81399536132812,
                "IF": 67.552001953125
            },
            "0.9": {
                "default": 68.6719970703125,
                "IF": 62.141998291015625
            }
        },
        "15": {
            "0.1": {
                "default": 75.66999816894531,
                "IF": 75.75399780273438
            },
            "0.2": {
                "default": 75.45600128173828,
                "IF": 75.81999969482422
            },
            "0.3": {
                "default": 75.31999969482422,
                "IF": 75.75999450683594
            },
            "0.4": {
                "default": 74.9020004272461,
                "IF": 75.56199645996094
            },
            "0.5": {
                "default": 74.53599548339844,
                "IF": 74.58999633789062
            },
            "0.6": {
                "default": 74.10399627685547,
                "IF": 74.1240005493164
            },
            "0.7": {
                "default": 73.13800048828125,
                "IF": 71.73999786376953
            },
            "0.8": {
                "default": 72.35800170898438,
                "IF": 61.63199996948242
            },
            "0.9": {
                "default": 69.33999633789062,
                "IF": 29.51799964904785
            }
        },
        "16": {
            "0.1": {
                "default": 75.91600036621094,
                "IF": 75.81600189208984
            },
            "0.2": {
                "default": 75.63600158691406,
                "IF": 75.72000122070312
            },
            "0.3": {
                "default": 75.4280014038086,
                "IF": 75.48799896240234
            },
            "0.4": {
                "default": 74.91400146484375,
                "IF": 75.08799743652344
            },
            "0.5": {
                "default": 74.45199584960938,
                "IF": 73.7459945678711
            },
            "0.6": {
                "default": 73.01599884033203,
                "IF": 73.09400177001953
            },
            "0.7": {
                "default": 71.95399475097656,
                "IF": 70.22200012207031
            },
            "0.8": {
                "default": 70.52399444580078,
                "IF": 64.38999938964844
            },
            "0.9": {
                "default": 66.7439956665039,
                "IF": 35.36000061035156
            }
        },
        "17": {
            "0.1": {
                "default": 75.82599639892578,
                "IF": 75.89399719238281
            },
            "0.2": {
                "default": 75.60800170898438,
                "IF": 75.72799682617188
            },
            "0.3": {
                "default": 75.33200073242188,
                "IF": 75.65799713134766
            },
            "0.4": {
                "default": 75.11599731445312,
                "IF": 75.30400085449219
            },
            "0.5": {
                "default": 74.44400024414062,
                "IF": 73.90999603271484
            },
            "0.6": {
                "default": 73.24800109863281,
                "IF": 73.03399658203125
            },
            "0.7": {
                "default": 71.32799530029297,
                "IF": 68.13600158691406
            },
            "0.8": {
                "default": 67.59199523925781,
                "IF": 41.97800064086914
            },
            "0.9": {
                "default": 58.02799987792969,
                "IF": 2.379999876022339
            }
        },
        "18": {
            "0.1": {
                "default": 75.5999984741211,
                "IF": 75.56399536132812
            },
            "0.2": {
                "default": 74.77999877929688,
                "IF": 75.1780014038086
            },
            "0.3": {
                "default": 73.15399932861328,
                "IF": 74.16600036621094
            },
            "0.4": {
                "default": 70.83999633789062,
                "IF": 71.88600158691406
            },
            "0.5": {
                "default": 66.21399688720703,
                "IF": 66.47599792480469
            },
            "0.6": {
                "default": 57.689998626708984,
                "IF": 61.2339973449707
            },
            "0.7": {
                "default": 47.64799880981445,
                "IF": 38.12799835205078
            },
            "0.8": {
                "default": 34.46799850463867,
                "IF": 6.109999656677246
            },
            "0.9": {
                "default": 17.307998657226562,
                "IF": 0.33799999952316284
            }
        },
        "19": {
            "0.1": {
                "default": 74.99800109863281,
                "IF": 75.75799560546875
            },
            "0.2": {
                "default": 73.76599884033203,
                "IF": 75.36199951171875
            },
            "0.3": {
                "default": 71.38600158691406,
                "IF": 74.99199676513672
            },
            "0.4": {
                "default": 68.73400115966797,
                "IF": 74.00199890136719
            },
            "0.5": {
                "default": 62.5,
                "IF": 70.99199676513672
            },
            "0.6": {
                "default": 51.25199890136719,
                "IF": 69.30400085449219
            },
            "0.7": {
                "default": 43.2859992980957,
                "IF": 62.297996520996094
            },
            "0.8": {
                "default": 28.257999420166016,
                "IF": 35.57999801635742
            },
            "0.9": {
                "default": 27.01999855041504,
                "IF": 11.11199951171875
            }
        },
        "20": {
            "0.1": {
                "default": 74.85199737548828,
                "IF": 75.11599731445312
            },
            "0.2": {
                "default": 70.87200164794922,
                "IF": 73.61199951171875
            },
            "0.3": {
                "default": 63.727996826171875,
                "IF": 70.94999694824219
            },
            "0.4": {
                "default": 45.034000396728516,
                "IF": 66.9020004272461
            },
            "0.5": {
                "default": 24.83599853515625,
                "IF": 45.57600021362305
            },
            "0.6": {
                "default": 8.769999504089355,
                "IF": 30.37799835205078
            },
            "0.7": {
                "default": 3.3279998302459717,
                "IF": 1.7799999713897705
            },
            "0.8": {
                "default": 0.5579999685287476,
                "IF": 0.14999999105930328
            },
            "0.9": {
                "default": 0.21400000154972076,
                "IF": 0.15399999916553497
            }
        },
        "21": {
            "0.1": {
                "default": 75.72999572753906,
                "IF": 75.84400177001953
            },
            "0.2": {
                "default": 75.16400146484375,
                "IF": 75.64599609375
            },
            "0.3": {
                "default": 74.86000061035156,
                "IF": 75.30400085449219
            },
            "0.4": {
                "default": 74.44999694824219,
                "IF": 74.87799835205078
            },
            "0.5": {
                "default": 73.10599517822266,
                "IF": 72.80999755859375
            },
            "0.6": {
                "default": 72.33999633789062,
                "IF": 73.05599975585938
            },
            "0.7": {
                "default": 70.73600006103516,
                "IF": 69.60800170898438
            },
            "0.8": {
                "default": 68.9219970703125,
                "IF": 61.60199737548828
            },
            "0.9": {
                "default": 67.29199981689453,
                "IF": 58.47999954223633
            }
        },
        "22": {
            "0.1": {
                "default": 75.86599731445312,
                "IF": 75.88999938964844
            },
            "0.2": {
                "default": 75.68399810791016,
                "IF": 75.82799530029297
            },
            "0.3": {
                "default": 75.48199462890625,
                "IF": 75.78199768066406
            },
            "0.4": {
                "default": 75.01399993896484,
                "IF": 75.45399475097656
            },
            "0.5": {
                "default": 74.46599578857422,
                "IF": 74.4679946899414
            },
            "0.6": {
                "default": 73.45999908447266,
                "IF": 74.27999877929688
            },
            "0.7": {
                "default": 72.50199890136719,
                "IF": 71.6240005493164
            },
            "0.8": {
                "default": 68.78399658203125,
                "IF": 56.39399719238281
            },
            "0.9": {
                "default": 66.30799865722656,
                "IF": 15.799999237060547
            }
        },
        "23": {
            "0.1": {
                "default": 75.7959976196289,
                "IF": 75.8499984741211
            },
            "0.2": {
                "default": 75.53799438476562,
                "IF": 75.68999481201172
            },
            "0.3": {
                "default": 75.31399536132812,
                "IF": 75.19599914550781
            },
            "0.4": {
                "default": 74.69999694824219,
                "IF": 74.65399932861328
            },
            "0.5": {
                "default": 73.66199493408203,
                "IF": 71.21199798583984
            },
            "0.6": {
                "default": 72.25199890136719,
                "IF": 71.2239990234375
            },
            "0.7": {
                "default": 70.31399536132812,
                "IF": 61.189998626708984
            },
            "0.8": {
                "default": 70.0,
                "IF": 39.79199981689453
            },
            "0.9": {
                "default": 67.68000030517578,
                "IF": 3.2799999713897705
            }
        },
        "24": {
            "0.1": {
                "default": 75.77399444580078,
                "IF": 75.88800048828125
            },
            "0.2": {
                "default": 75.55599975585938,
                "IF": 75.8479995727539
            },
            "0.3": {
                "default": 75.2459945678711,
                "IF": 75.6500015258789
            },
            "0.4": {
                "default": 74.87799835205078,
                "IF": 75.43199920654297
            },
            "0.5": {
                "default": 74.57599639892578,
                "IF": 73.61799621582031
            },
            "0.6": {
                "default": 73.69200134277344,
                "IF": 71.93399810791016
            },
            "0.7": {
                "default": 72.57799530029297,
                "IF": 66.3699951171875
            },
            "0.8": {
                "default": 71.22799682617188,
                "IF": 34.33399963378906
            },
            "0.9": {
                "default": 69.90599822998047,
                "IF": 10.039999961853027
            }
        },
        "25": {
            "0.1": {
                "default": 75.8699951171875,
                "IF": 76.00399780273438
            },
            "0.2": {
                "default": 75.78799438476562,
                "IF": 75.73600006103516
            },
            "0.3": {
                "default": 75.71599578857422,
                "IF": 75.5479965209961
            },
            "0.4": {
                "default": 75.5199966430664,
                "IF": 75.06199645996094
            },
            "0.5": {
                "default": 75.02999877929688,
                "IF": 73.25199890136719
            },
            "0.6": {
                "default": 74.69400024414062,
                "IF": 71.57799530029297
            },
            "0.7": {
                "default": 74.03799438476562,
                "IF": 67.54000091552734
            },
            "0.8": {
                "default": 72.4679946899414,
                "IF": 54.45800018310547
            },
            "0.9": {
                "default": 69.42599487304688,
                "IF": 11.857999801635742
            }
        },
        "26": {
            "0.1": {
                "default": 75.90999603271484,
                "IF": 75.9000015258789
            },
            "0.2": {
                "default": 75.86000061035156,
                "IF": 75.75199890136719
            },
            "0.3": {
                "default": 75.83399963378906,
                "IF": 75.60199737548828
            },
            "0.4": {
                "default": 75.72999572753906,
                "IF": 75.24800109863281
            },
            "0.5": {
                "default": 75.58399963378906,
                "IF": 73.64199829101562
            },
            "0.6": {
                "default": 75.44999694824219,
                "IF": 72.95999908447266
            },
            "0.7": {
                "default": 75.31399536132812,
                "IF": 69.84600067138672
            },
            "0.8": {
                "default": 74.6500015258789,
                "IF": 56.705997467041016
            },
            "0.9": {
                "default": 71.19400024414062,
                "IF": 7.169999599456787
            }
        },
        "27": {
            "0.1": {
                "default": 75.05999755859375,
                "IF": 75.70600128173828
            },
            "0.2": {
                "default": 72.14799499511719,
                "IF": 75.0
            },
            "0.3": {
                "default": 64.75399780273438,
                "IF": 72.72200012207031
            },
            "0.4": {
                "default": 44.76199722290039,
                "IF": 68.06800079345703
            },
            "0.5": {
                "default": 25.685998916625977,
                "IF": 45.003997802734375
            },
            "0.6": {
                "default": 14.821999549865723,
                "IF": 24.4739990234375
            },
            "0.7": {
                "default": 12.707999229431152,
                "IF": 10.814000129699707
            },
            "0.8": {
                "default": 9.161999702453613,
                "IF": 3.7639999389648438
            },
            "0.9": {
                "default": 5.765999794006348,
                "IF": 0.20799998939037323
            }
        },
        "28": {
            "0.1": {
                "default": 75.80199432373047,
                "IF": 75.80999755859375
            },
            "0.2": {
                "default": 75.5,
                "IF": 75.23600006103516
            },
            "0.3": {
                "default": 74.39199829101562,
                "IF": 73.84199523925781
            },
            "0.4": {
                "default": 73.31800079345703,
                "IF": 72.77799987792969
            },
            "0.5": {
                "default": 70.88399505615234,
                "IF": 66.64399719238281
            },
            "0.6": {
                "default": 65.552001953125,
                "IF": 64.2760009765625
            },
            "0.7": {
                "default": 53.402000427246094,
                "IF": 42.00199890136719
            },
            "0.8": {
                "default": 41.6719970703125,
                "IF": 10.441999435424805
            },
            "0.9": {
                "default": 36.76799774169922,
                "IF": 1.775999903678894
            }
        },
        "29": {
            "0.1": {
                "default": 75.65399932861328,
                "IF": 75.47000122070312
            },
            "0.2": {
                "default": 74.90799713134766,
                "IF": 73.08200073242188
            },
            "0.3": {
                "default": 72.44599914550781,
                "IF": 62.77199935913086
            },
            "0.4": {
                "default": 68.72599792480469,
                "IF": 35.52199935913086
            },
            "0.5": {
                "default": 49.04199981689453,
                "IF": 5.8480000495910645
            },
            "0.6": {
                "default": 36.42799758911133,
                "IF": 1.6719999313354492
            },
            "0.7": {
                "default": 12.041999816894531,
                "IF": 0.34599998593330383
            },
            "0.8": {
                "default": 0.7019999623298645,
                "IF": 0.12600000202655792
            },
            "0.9": {
                "default": 0.12999999523162842,
                "IF": 0.10599999874830246
            }
        },
        "30": {
            "0.1": {
                "default": 75.91400146484375,
                "IF": 75.86399841308594
            },
            "0.2": {
                "default": 75.72799682617188,
                "IF": 75.6240005493164
            },
            "0.3": {
                "default": 75.52399444580078,
                "IF": 75.4939956665039
            },
            "0.4": {
                "default": 75.18000030517578,
                "IF": 74.5979995727539
            },
            "0.5": {
                "default": 74.99199676513672,
                "IF": 72.5999984741211
            },
            "0.6": {
                "default": 74.54999542236328,
                "IF": 70.95399475097656
            },
            "0.7": {
                "default": 73.31199645996094,
                "IF": 67.41600036621094
            },
            "0.8": {
                "default": 71.1199951171875,
                "IF": 29.81599998474121
            },
            "0.9": {
                "default": 67.7760009765625,
                "IF": 9.455999374389648
            }
        },
        "31": {
            "0.1": {
                "default": 75.85599517822266,
                "IF": 0.09999999403953552
            },
            "0.2": {
                "default": 75.85199737548828,
                "IF": 0.09999999403953552
            },
            "0.3": {
                "default": 75.5999984741211,
                "IF": 0.09999999403953552
            },
            "0.4": {
                "default": 75.2959976196289,
                "IF": 0.09999999403953552
            },
            "0.5": {
                "default": 74.90399932861328,
                "IF": 0.09999999403953552
            },
            "0.6": {
                "default": 74.11399841308594,
                "IF": 0.09999999403953552
            },
            "0.7": {
                "default": 73.40399932861328,
                "IF": 0.09999999403953552
            },
            "0.8": {
                "default": 71.32599639892578,
                "IF": 0.09999999403953552
            },
            "0.9": {
                "default": 68.20800018310547,
                "IF": 0.09999999403953552
            }
        },
        "32": {
            "0.1": {
                "default": 75.947998046875,
                "IF": 75.86799621582031
            },
            "0.2": {
                "default": 75.86399841308594,
                "IF": 75.7719955444336
            },
            "0.3": {
                "default": 75.8699951171875,
                "IF": 75.68799591064453
            },
            "0.4": {
                "default": 75.84199523925781,
                "IF": 75.3499984741211
            },
            "0.5": {
                "default": 75.68799591064453,
                "IF": 74.35800170898438
            },
            "0.6": {
                "default": 75.44999694824219,
                "IF": 74.3219985961914
            },
            "0.7": {
                "default": 75.23400115966797,
                "IF": 72.36199951171875
            },
            "0.8": {
                "default": 74.2459945678711,
                "IF": 61.019996643066406
            },
            "0.9": {
                "default": 72.37999725341797,
                "IF": 26.921998977661133
            }
        },
        "33": {
            "0.1": {
                "default": 75.94400024414062,
                "IF": 0.09999999403953552
            },
            "0.2": {
                "default": 75.8740005493164,
                "IF": 0.09999999403953552
            },
            "0.3": {
                "default": 75.83999633789062,
                "IF": 0.09999999403953552
            },
            "0.4": {
                "default": 75.73799896240234,
                "IF": 0.09999999403953552
            },
            "0.5": {
                "default": 75.60800170898438,
                "IF": 0.09999999403953552
            },
            "0.6": {
                "default": 75.49800109863281,
                "IF": 0.09999999403953552
            },
            "0.7": {
                "default": 75.3499984741211,
                "IF": 0.09999999403953552
            },
            "0.8": {
                "default": 74.99199676513672,
                "IF": 0.09999999403953552
            },
            "0.9": {
                "default": 74.60399627685547,
                "IF": 0.09999999403953552
            }
        },
        "34": {
            "0.1": {
                "default": 75.89199829101562,
                "IF": 75.85399627685547
            },
            "0.2": {
                "default": 75.92399597167969,
                "IF": 75.48999786376953
            },
            "0.3": {
                "default": 75.87200164794922,
                "IF": 74.19599914550781
            },
            "0.4": {
                "default": 75.79000091552734,
                "IF": 73.78599548339844
            },
            "0.5": {
                "default": 75.63999938964844,
                "IF": 67.53399658203125
            },
            "0.6": {
                "default": 75.0479965209961,
                "IF": 63.82600021362305
            },
            "0.7": {
                "default": 69.30799865722656,
                "IF": 47.391998291015625
            },
            "0.8": {
                "default": 57.54800033569336,
                "IF": 4.9079999923706055
            },
            "0.9": {
                "default": 49.58799743652344,
                "IF": 0.1599999964237213
            }
        },
        "35": {
            "0.1": {
                "default": 75.93399810791016,
                "IF": 75.80999755859375
            },
            "0.2": {
                "default": 75.80599975585938,
                "IF": 75.37200164794922
            },
            "0.3": {
                "default": 75.51599884033203,
                "IF": 73.0999984741211
            },
            "0.4": {
                "default": 75.30599975585938,
                "IF": 71.58399963378906
            },
            "0.5": {
                "default": 73.17399597167969,
                "IF": 60.60199737548828
            },
            "0.6": {
                "default": 64.90399932861328,
                "IF": 39.486000061035156
            },
            "0.7": {
                "default": 67.39799499511719,
                "IF": 17.95599937438965
            },
            "0.8": {
                "default": 70.55799865722656,
                "IF": 3.169999837875366
            },
            "0.9": {
                "default": 64.10199737548828,
                "IF": 0.3700000047683716
            }
        },
        "36": {
            "0.1": {
                "default": 75.81999969482422,
                "IF": 0.09999999403953552
            },
            "0.2": {
                "default": 75.55400085449219,
                "IF": 0.09999999403953552
            },
            "0.3": {
                "default": 71.54999542236328,
                "IF": 0.09999999403953552
            },
            "0.4": {
                "default": 36.597999572753906,
                "IF": 0.09999999403953552
            },
            "0.5": {
                "default": 23.381999969482422,
                "IF": 0.09999999403953552
            },
            "0.6": {
                "default": 4.015999794006348,
                "IF": 0.09999999403953552
            },
            "0.7": {
                "default": 0.48799997568130493,
                "IF": 0.09999999403953552
            },
            "0.8": {
                "default": 0.08399999886751175,
                "IF": 0.09999999403953552
            },
            "0.9": {
                "default": 0.07999999821186066,
                "IF": 0.09999999403953552
            }
        }
    }
}

==> data_free/vgg11_bn_cifar10/datafree_l1_vgg11bn_cifar10_backward_0.json <==
{
    "l1": {
        "0": {
            "0.1": {
                "default": 0.8952729430379747,
                "IF": 0.8946795886075949
            },
            "0.2": {
                "default": 0.8937895569620253,
                "IF": 0.8940862341772152
            },
            "0.3": {
                "default": 0.892998417721519,
                "IF": 0.8930973101265823
            },
            "0.4": {
                "default": 0.8886471518987342,
                "IF": 0.8921083860759493
            },
            "0.5": {
                "default": 0.8790545886075949,
                "IF": 0.8907238924050633
            },
            "0.6": {
                "default": 0.8742088607594937,
                "IF": 0.8935917721518988
            },
            "0.7": {
                "default": 0.8677808544303798,
                "IF": 0.8928995253164557
            },
            "0.8": {
                "default": 0.8523536392405063,
                "IF": 0.8910205696202531
            },
            "0.9": {
                "default": 0.7933148734177216,
                "IF": 0.8752966772151899
            }
        },
        "1": {
            "0.1": {
                "default": 0.8930973101265823,
                "IF": 0.8951740506329114
            },
            "0.2": {
                "default": 0.889932753164557,
                "IF": 0.8946795886075949
            },
            "0.3": {
                "default": 0.8873615506329114,
                "IF": 0.8915150316455697
            },
            "0.4": {
                "default": 0.8767800632911392,
                "IF": 0.8884493670886076
            },
            "0.5": {
                "default": 0.8544303797468354,
                "IF": 0.8806368670886076
            },
            "0.6": {
                "default": 0.7780854430379747,
                "IF": 0.8757911392405063
            },
            "0.7": {
                "default": 0.606309335443038,
                "IF": 0.8681764240506329
            },
            "0.8": {
                "default": 0.3971518987341772,
                "IF": 0.850870253164557
            },
            "0.9": {
                "default": 0.2479232594936709,
                "IF": 0.8297072784810127
            }
        },
        "2": {
            "0.1": {
                "default": 0.876681170886076,
                "IF": 0.8940862341772152
            },
            "0.2": {
                "default": 0.8516613924050633,
                "IF": 0.8892405063291139
            },
            "0.3": {
                "default": 0.8040941455696202,
                "IF": 0.8826147151898734
            },
            "0.4": {
                "default": 0.7606803797468354,
                "IF": 0.8718354430379747
            },
            "0.5": {
                "default": 0.6841376582278481,
                "IF": 0.8537381329113924
            },
            "0.6": {
                "default": 0.6009691455696202,
                "IF": 0.8351463607594937
            },
            "0.7": {
                "default": 0.37885680379746833,
                "IF": 0.8011273734177216
            },
            "0.8": {
                "default": 0.24317642405063292,
                "IF": 0.7363528481012658
            },
            "0.9": {
                "default": 0.10700158227848101,
                "IF": 0.6038370253164557
            }
        },
        "3": {
            "0.1": {
                "default": 0.8911194620253164,
                "IF": 0.8928006329113924
            },
            "0.2": {
                "default": 0.8848892405063291,
                "IF": 0.8883504746835443
            },
            "0.3": {
                "default": 0.8675830696202531,
                "IF": 0.8778678797468354
            },
            "0.4": {
                "default": 0.8556170886075949,
                "IF": 0.8745055379746836
            },
            "0.5": {
                "default": 0.7948971518987342,
                "IF": 0.8667919303797469
            },
            "0.6": {
                "default": 0.7223101265822784,
                "IF": 0.8558148734177216
            },
            "0.7": {
                "default": 0.548556170886076,
                "IF": 0.8409810126582279
            },
            "0.8": {
                "default": 0.4753757911392405,
                "IF": 0.8040941455696202
            },
            "0.9": {
                "default": 0.26948180379746833,
                "IF": 0.7004549050632911
            }
        },
        "4": {
            "0.1": {
                "default": 0.891317246835443,
                "IF": 0.8920094936708861
            },
            "0.2": {
                "default": 0.8878560126582279,
                "IF": 0.884493670886076
            },
            "0.3": {
                "default": 0.8706487341772152,
                "IF": 0.8663963607594937
            },
            "0.4": {
                "default": 0.8232792721518988,
                "IF": 0.8503757911392406
            },
            "0.5": {
                "default": 0.6525909810126582,
                "IF": 0.8029074367088608
            },
            "0.6": {
                "default": 0.5181962025316456,
                "IF": 0.8024129746835443
            },
            "0.7": {
                "default": 0.47161787974683544,
                "IF": 0.7901503164556962
            },
            "0.8": {
                "default": 0.3689675632911392,
                "IF": 0.6981803797468354
            },
            "0.9": {
                "default": 0.24980221518987342,
                "IF": 0.4509493670886076
            }
        },
        "5": {
            "0.1": {
                "default": 0.8917128164556962,
                "IF": 0.8885482594936709
            },
            "0.2": {
                "default": 0.8775712025316456,
                "IF": 0.8764833860759493
            },
            "0.3": {
                "default": 0.8567049050632911,
                "IF": 0.8656052215189873
            },
            "0.4": {
                "default": 0.8349485759493671,
                "IF": 0.849189082278481
            },
            "0.5": {
                "default": 0.794501582278481,
                "IF": 0.7874802215189873
            },
            "0.6": {
                "default": 0.7463409810126582,
                "IF": 0.7525712025316456
            },
            "0.7": {
                "default": 0.628065664556962,
                "IF": 0.6714794303797469
            },
            "0.8": {
                "default": 0.3119066455696203,
                "IF": 0.5167128164556962
            },
            "0.9": {
                "default": 0.21469541139240506,
                "IF": 0.27966772151898733
            }
        },
        "6": {
            "0.1": {
                "default": 0.885878164556962,
                "IF": 0.887559335443038
            },
            "0.2": {
                "default": 0.8704509493670886,
                "IF": 0.8777689873417721
            },
            "0.3": {
                "default": 0.8359375,
                "IF": 0.8656052215189873
            },
            "0.4": {
                "default": 0.7879746835443038,
                "IF": 0.8272349683544303
            },
            "0.5": {
                "default": 0.599881329113924,
                "IF": 0.7137064873417721
            },
            "0.6": {
                "default": 0.35621044303797467,
                "IF": 0.6455696202531646
            },
            "0.7": {
                "default": 0.16663370253164558,
                "IF": 0.5169106012658228
            },
            "0.8": {
                "default": 0.140625,
                "IF": 0.36095727848101267
            },
            "0.9": {
                "default": 0.14220727848101267,
                "IF": 0.16564477848101267
            }
        },
        "7": {
            "0.1": {
                "default": 0.8910205696202531,
                "IF": 0.8800435126582279
            },
            "0.2": {
                "default": 0.8870648734177216,
                "IF": 0.8651107594936709
            },
            "0.3": {
                "default": 0.8822191455696202,
                "IF": 0.7910403481012658
            },
            "0.4": {
                "default": 0.871934335443038,
                "IF": 0.682753164556962
            },
            "0.5": {
                "default": 0.8422666139240507,
                "IF": 0.6305379746835443
            },
            "0.6": {
                "default": 0.6506131329113924,
                "IF": 0.5741693037974683
            },
            "0.7": {
                "default": 0.4807159810126582,
                "IF": 0.4967365506329114
            },
            "0.8": {
                "default": 0.22913370253164558,
                "IF": 0.3842958860759494
            },
            "0.9": {
                "default": 0.13686708860759494,
                "IF": 0.17375395569620253
            }
        }
    }
}

==> data_free/vgg11_bn_cifar100/datafree_l1_vgg11_bn_cifar100_0_backward.json <==
{
    "l1": {
        "0": {
            "0.1": {
                "default": 0.6696004746835443,
                "IF": 0.6751384493670886
            },
            "0.2": {
                "default": 0.6575356012658228,
                "IF": 0.670193829113924
            },
            "0.3": {
                "default": 0.6394382911392406,
                "IF": 0.6645569620253164
            },
            "0.4": {
                "default": 0.6212420886075949,
                "IF": 0.6577333860759493
            },
            "0.5": {
                "default": 0.5987935126582279,
                "IF": 0.6509098101265823
            },
            "0.6": {
                "default": 0.5446004746835443,
                "IF": 0.6292523734177216
            },
            "0.7": {
                "default": 0.46924446202531644,
                "IF": 0.6006724683544303
            },
            "0.8": {
                "default": 0.3214992088607595,
                "IF": 0.5212618670886076
            },
            "0.9": {
                "default": 0.17494066455696203,
                "IF": 0.3428599683544304
            }
        },
        "1": {
            "0.1": {
                "default": 0.6641613924050633,
                "IF": 0.6702927215189873
            },
            "0.2": {
                "default": 0.6342958860759493,
                "IF": 0.6670292721518988
            },
            "0.3": {
                "default": 0.5735759493670886,
                "IF": 0.6550632911392406
            },
            "0.4": {
                "default": 0.4787381329113924,
                "IF": 0.6387460443037974
            },
            "0.5": {
                "default": 0.379746835443038,
                "IF": 0.6239121835443038
            },
            "0.6": {
                "default": 0.26967958860759494,
                "IF": 0.5938488924050633
            },
            "0.7": {
                "default": 0.17009493670886075,
                "IF": 0.526503164556962
            },
            "0.8": {
                "default": 0.09167325949367089,
                "IF": 0.3961629746835443
            },
            "0.9": {
                "default": 0.03639240506329114,
                "IF": 0.17058939873417722
            }
        },
        "2": {
            "0.1": {
                "default": 0.6592167721518988,
                "IF": 0.6723694620253164
            },
            "0.2": {
                "default": 0.6249011075949367,
                "IF": 0.6674248417721519
            },
            "0.3": {
                "default": 0.5667523734177216,
                "IF": 0.6559533227848101
            },
            "0.4": {
                "default": 0.5028678797468354,
                "IF": 0.6414161392405063
            },
            "0.5": {
                "default": 0.4052610759493671,
                "IF": 0.6267800632911392
            },
            "0.6": {
                "default": 0.2430775316455696,
                "IF": 0.6009691455696202
            },
            "0.7": {
                "default": 0.13528481012658228,
                "IF": 0.5457871835443038
            },
            "0.8": {
                "default": 0.03817246835443038,
                "IF": 0.46073971518987344
            },
            "0.9": {
                "default": 0.012856012658227849,
                "IF": 0.2865901898734177
            }
        },
        "3": {
            "0.1": {
                "default": 0.6634691455696202,
                "IF": 0.6755340189873418
            },
            "0.2": {
                "default": 0.6288568037974683,
                "IF": 0.6699960443037974
            },
            "0.3": {
                "default": 0.5879153481012658,
                "IF": 0.6604034810126582
            },
            "0.4": {
                "default": 0.5043512658227848,
                "IF": 0.6507120253164557
            },
            "0.5": {
                "default": 0.41801819620253167,
                "IF": 0.6212420886075949
            },
            "0.6": {
                "default": 0.31210443037974683,
                "IF": 0.6042325949367089
            },
            "0.7": {
                "default": 0.20737737341772153,
                "IF": 0.534315664556962
            },
            "0.8": {
                "default": 0.09978243670886076,
                "IF": 0.42118275316455694
            },
            "0.9": {
                "default": 0.028085443037974684,
                "IF": 0.22695806962025317
            }
        },
        "4": {
            "0.1": {
                "default": 0.6500197784810127,
                "IF": 0.6716772151898734
            },
            "0.2": {
                "default": 0.5871242088607594,
                "IF": 0.6611946202531646
            },
            "0.3": {
                "default": 0.5199762658227848,
                "IF": 0.6517998417721519
            },
            "0.4": {
                "default": 0.37994462025316456,
                "IF": 0.6316257911392406
            },
            "0.5": {
                "default": 0.22626582278481014,
                "IF": 0.5889042721518988
            },
            "0.6": {
                "default": 0.13113132911392406,
                "IF": 0.5419303797468354
            },
            "0.7": {
                "default": 0.05102848101265823,
                "IF": 0.4564873417721519
            },
            "0.8": {
                "default": 0.028283227848101267,
                "IF": 0.31774129746835444
            },
            "0.9": {
                "default": 0.011965981012658227,
                "IF": 0.15882120253164558
            }
        },
        "5": {
            "0.1": {
                "default": 0.6619857594936709,
                "IF": 0.6782041139240507
            },
            "0.2": {
                "default": 0.6123417721518988,
                "IF": 0.6728639240506329
            },
            "0.3": {
                "default": 0.5180973101265823,
                "IF": 0.6563488924050633
            },
            "0.4": {
                "default": 0.37579113924050633,
                "IF": 0.6328125
            },
            "0.5": {
                "default": 0.22122231012658228,
                "IF": 0.5766416139240507
            },
            "0.6": {
                "default": 0.10838607594936708,
                "IF": 0.5292721518987342
            },
            "0.7": {
                "default": 0.05300632911392405,
                "IF": 0.411689082278481
            },
            "0.8": {
                "default": 0.033128955696202535,
                "IF": 0.2421875
            },
            "0.9": {
                "default": 0.015822784810126583,
                "IF": 0.11659414556962025
            }
        },
        "6": {
            "0.1": {
                "default": 0.6432950949367089,
                "IF": 0.6700949367088608
            },
            "0.2": {
                "default": 0.5490506329113924,
                "IF": 0.650810917721519
            },
            "0.3": {
                "default": 0.39804193037974683,
                "IF": 0.6101661392405063
            },
            "0.4": {
                "default": 0.22043117088607594,
                "IF": 0.5286787974683544
            },
            "0.5": {
                "default": 0.10739715189873418,
                "IF": 0.4122824367088608
            },
            "0.6": {
                "default": 0.05666534810126582,
                "IF": 0.3069620253164557
            },
            "0.7": {
                "default": 0.029766613924050632,
                "IF": 0.21340981012658228
            },
            "0.8": {
                "default": 0.0189873417721519,
                "IF": 0.11886867088607594
            },
            "0.9": {
                "default": 0.010284810126582278,
                "IF": 0.03431566455696203
            }
        },
        "7": {
            "0.1": {
                "default": 0.669501582278481,
                "IF": 0.6642602848101266
            },
            "0.2": {
                "default": 0.6526898734177216,
                "IF": 0.612440664556962
            },
            "0.3": {
                "default": 0.603243670886076,
                "IF": 0.5743670886075949
            },
            "0.4": {
                "default": 0.4900118670886076,
                "IF": 0.5026700949367089
            },
            "0.5": {
                "default": 0.4153481012658228,
                "IF": 0.41594145569620256
            },
            "0.6": {
                "default": 0.24416534810126583,
                "IF": 0.31289556962025317
            },
            "0.7": {
                "default": 0.10255142405063292,
                "IF": 0.2176621835443038
            },
            "0.8": {
                "default": 0.034612341772151896,
                "IF": 0.10324367088607594
            },
            "0.9": {
                "default": 0.038271360759493674,
                "IF": 0.030656645569620253
            }
        }
    }
}

==> data_free/vgg11_bn_cifar100/vgg11_bn_Cifar100_True_lamp_0.json <==
{
    "backward_pruning": true,
    "lamp": {
        "0": {
            "0.1": {
                "default": 0.653876582278481,
                "IF": 0.6580300632911392
            },
            "0.2": {
                "default": 0.6452729430379747,
                "IF": 0.6540743670886076
            },
            "0.3": {
                "default": 0.6286590189873418,
                "IF": 0.649129746835443
            },
            "0.4": {
                "default": 0.6083860759493671,
                "IF": 0.6357792721518988
            },
            "0.5": {
                "default": 0.5654667721518988,
                "IF": 0.6303401898734177
            },
            "0.6": {
                "default": 0.5160205696202531,
                "IF": 0.6062104430379747
            },
            "0.7": {
                "default": 0.447685917721519,
                "IF": 0.5741693037974683
            }
        },
        "1": {
            "0.1": {
                "default": 0.6534810126582279,
                "IF": 0.6570411392405063
            },
            "0.2": {
                "default": 0.6341969936708861,
                "IF": 0.6506131329113924
            },
            "0.3": {
                "default": 0.6169897151898734,
                "IF": 0.6403283227848101
            },
            "0.4": {
                "default": 0.5802017405063291,
                "IF": 0.6248022151898734
            },
            "0.5": {
                "default": 0.5198773734177216,
                "IF": 0.6084849683544303
            },
            "0.6": {
                "default": 0.4053599683544304,
                "IF": 0.5745648734177216
            },
            "0.7": {
                "default": 0.25019778481012656,
                "IF": 0.5183939873417721
            }
        },
        "2": {
            "0.1": {
                "default": 0.6500197784810127,
                "IF": 0.6604034810126582
            },
            "0.2": {
                "default": 0.6352848101265823,
                "IF": 0.6517998417721519
            },
            "0.3": {
                "default": 0.5971123417721519,
                "IF": 0.6439873417721519
            },
            "0.4": {
                "default": 0.5410403481012658,
                "IF": 0.6325158227848101
            },
            "0.5": {
                "default": 0.4681566455696203,
                "IF": 0.6058148734177216
            },
            "0.6": {
                "default": 0.32308148734177217,
                "IF": 0.5851463607594937
            },
            "0.7": {
                "default": 0.17197389240506328,
                "IF": 0.538370253164557
            }
        },
        "3": {
            "0.1": {
                "default": 0.6534810126582279,
                "IF": 0.6619857594936709
            },
            "0.2": {
                "default": 0.6341969936708861,
                "IF": 0.6564477848101266
            },
            "0.3": {
                "default": 0.6116495253164557,
                "IF": 0.6493275316455697
            },
            "0.4": {
                "default": 0.5701147151898734,
                "IF": 0.6348892405063291
            },
            "0.5": {
                "default": 0.48833069620253167,
                "IF": 0.6054193037974683
            },
            "0.6": {
                "default": 0.37658227848101267,
                "IF": 0.5818829113924051
            },
            "0.7": {
                "default": 0.2098496835443038,
                "IF": 0.520371835443038
            }
        },
        "4": {
            "0.1": {
                "default": 0.6393393987341772,
                "IF": 0.6585245253164557
            },
            "0.2": {
                "default": 0.5931566455696202,
                "IF": 0.6504153481012658
            },
            "0.3": {
                "default": 0.545193829113924,
                "IF": 0.6324169303797469
            },
            "0.4": {
                "default": 0.46914556962025317,
                "IF": 0.6139240506329114
            },
            "0.5": {
                "default": 0.3708465189873418,
                "IF": 0.5626977848101266
            },
            "0.6": {
                "default": 0.18324762658227847,
                "IF": 0.5382713607594937
            },
            "0.7": {
                "default": 0.07664161392405064,
                "IF": 0.45500395569620256
            }
        },
        "5": {
            "0.1": {
                "default": 0.638943829113924,
                "IF": 0.6608979430379747
            },
            "0.2": {
                "default": 0.5971123417721519,
                "IF": 0.6556566455696202
            },
            "0.3": {
                "default": 0.5382713607594937,
                "IF": 0.6424050632911392
            },
            "0.4": {
                "default": 0.4447191455696203,
                "IF": 0.6212420886075949
            },
            "0.5": {
                "default": 0.2965783227848101,
                "IF": 0.5565664556962026
            },
            "0.6": {
                "default": 0.15348101265822786,
                "IF": 0.5171083860759493
            },
            "0.7": {
                "default": 0.0803995253164557,
                "IF": 0.4428401898734177
            }
        },
        "6": {
            "0.1": {
                "default": 0.6309335443037974,
                "IF": 0.6652492088607594
            },
            "0.2": {
                "default": 0.5562697784810127,
                "IF": 0.6495253164556962
            },
            "0.3": {
                "default": 0.42503955696202533,
                "IF": 0.6268789556962026
            },
            "0.4": {
                "default": 0.32980617088607594,
                "IF": 0.560818829113924
            },
            "0.5": {
                "default": 0.18799446202531644,
                "IF": 0.4509493670886076
            },
            "0.6": {
                "default": 0.07525712025316456,
                "IF": 0.3807357594936709
            },
            "0.7": {
                "default": 0.03332674050632911,
                "IF": 0.27155854430379744
            }
        },
        "7": {
            "0.1": {
                "default": 0.6049248417721519,
                "IF": 0.6363726265822784
            },
            "0.2": {
                "default": 0.49831882911392406,
                "IF": 0.6013647151898734
            },
            "0.3": {
                "default": 0.3682753164556962,
                "IF": 0.5433148734177216
            },
            "0.4": {
                "default": 0.24643987341772153,
                "IF": 0.49683544303797467
            },
            "0.5": {
                "default": 0.12668117088607594,
                "IF": 0.424248417721519
            },
            "0.6": {
                "default": 0.0658623417721519,
                "IF": 0.3358386075949367
            },
            "0.7": {
                "default": 0.057060917721518986,
                "IF": 0.18730221518987342
            }
        }
    }
}

==> data_free/vgg11_bn_cifar100/vgg11_bn_Cifar100_True_taylor_0.json <==
{
    "backward_pruning": true,
    "taylor": {
        "0": {
            "0.1": {
                "default": 0.6552610759493671,
                "IF": 0.6615901898734177
            },
            "0.2": {
                "default": 0.6323180379746836,
                "IF": 0.6592167721518988
            },
            "0.3": {
                "default": 0.6113528481012658,
                "IF": 0.6496242088607594
            },
            "0.4": {
                "default": 0.5775316455696202,
                "IF": 0.6447784810126582
            },
            "0.5": {
                "default": 0.5246242088607594,
                "IF": 0.6402294303797469
            },
            "0.6": {
                "default": 0.46607990506329117,
                "IF": 0.6175830696202531
            },
            "0.7": {
                "default": 0.38538370253164556,
                "IF": 0.592068829113924
            }
        },
        "1": {
            "0.1": {
                "default": 0.6483386075949367,
                "IF": 0.6599090189873418
            },
            "0.2": {
                "default": 0.6187697784810127,
                "IF": 0.6537776898734177
            },
            "0.3": {
                "default": 0.5779272151898734,
                "IF": 0.6420094936708861
            },
            "0.4": {
                "default": 0.525810917721519,
                "IF": 0.6277689873417721
            },
            "0.5": {
                "default": 0.4430379746835443,
                "IF": 0.6095727848101266
            },
            "0.6": {
                "default": 0.3647151898734177,
                "IF": 0.5649723101265823
            },
            "0.7": {
                "default": 0.2614715189873418,
                "IF": 0.510878164556962
            }
        },
        "2": {
            "0.1": {
                "default": 0.6488330696202531,
                "IF": 0.6601068037974683
            },
            "0.2": {
                "default": 0.6210443037974683,
                "IF": 0.6521954113924051
            },
            "0.3": {
                "default": 0.5882120253164557,
                "IF": 0.6455696202531646
            },
            "0.4": {
                "default": 0.5454905063291139,
                "IF": 0.6303401898734177
            },
            "0.5": {
                "default": 0.4724090189873418,
                "IF": 0.6031447784810127
            },
            "0.6": {
                "default": 0.3684731012658228,
                "IF": 0.5816851265822784
            },
            "0.7": {
                "default": 0.19679588607594936,
                "IF": 0.5326344936708861
            }
        },
        "3": {
            "0.1": {
                "default": 0.6509098101265823,
                "IF": 0.6612935126582279
            },
            "0.2": {
                "default": 0.6239121835443038,
                "IF": 0.6547666139240507
            },
            "0.3": {
                "default": 0.5988924050632911,
                "IF": 0.6507120253164557
            },
            "0.4": {
                "default": 0.5436115506329114,
                "IF": 0.6417128164556962
            },
            "0.5": {
                "default": 0.47587025316455694,
                "IF": 0.6057159810126582
            },
            "0.6": {
                "default": 0.35294699367088606,
                "IF": 0.5870253164556962
            },
            "0.7": {
                "default": 0.22844145569620253,
                "IF": 0.5205696202531646
            }
        },
        "4": {
            "0.1": {
                "default": 0.633504746835443,
                "IF": 0.6576344936708861
            },
            "0.2": {
                "default": 0.5932555379746836,
                "IF": 0.6494264240506329
            },
            "0.3": {
                "default": 0.528876582278481,
                "IF": 0.6411194620253164
            },
            "0.4": {
                "default": 0.45599287974683544,
                "IF": 0.6174841772151899
            },
            "0.5": {
                "default": 0.3515625,
                "IF": 0.5787183544303798
            },
            "0.6": {
                "default": 0.18601661392405064,
                "IF": 0.5273931962025317
            },
            "0.7": {
                "default": 0.07802610759493671,
                "IF": 0.46370648734177217
            }
        },
        "5": {
            "0.1": {
                "default": 0.6503164556962026,
                "IF": 0.6631724683544303
            },
            "0.2": {
                "default": 0.6119462025316456,
                "IF": 0.6557555379746836
            },
            "0.3": {
                "default": 0.5428204113924051,
                "IF": 0.6512064873417721
            },
            "0.4": {
                "default": 0.42681962025316456,
                "IF": 0.6301424050632911
            },
            "0.5": {
                "default": 0.27739319620253167,
                "IF": 0.5585443037974683
            },
            "0.6": {
                "default": 0.13894382911392406,
                "IF": 0.5249208860759493
            },
            "0.7": {
                "default": 0.08198180379746836,
                "IF": 0.43463212025316456
            }
        },
        "6": {
            "0.1": {
                "default": 0.6067049050632911,
                "IF": 0.6445806962025317
            },
            "0.2": {
                "default": 0.4899129746835443,
                "IF": 0.6301424050632911
            },
            "0.3": {
                "default": 0.36194620253164556,
                "IF": 0.5927610759493671
            },
            "0.4": {
                "default": 0.18255537974683544,
                "IF": 0.5202729430379747
            },
            "0.5": {
                "default": 0.12173655063291139,
                "IF": 0.416435917721519
            },
            "0.6": {
                "default": 0.08761867088607594,
                "IF": 0.3449367088607595
            },
            "0.7": {
                "default": 0.05063291139240506,
                "IF": 0.24189082278481014
            }
        },
        "7": {
            "0.1": {
                "default": 0.6553599683544303,
                "IF": 0.631131329113924
            },
            "0.2": {
                "default": 0.6443829113924051,
                "IF": 0.5946400316455697
            },
            "0.3": {
                "default": 0.5841574367088608,
                "IF": 0.4730023734177215
            },
            "0.4": {
                "default": 0.5325356012658228,
                "IF": 0.4127768987341772
            },
            "0.5": {
                "default": 0.4619264240506329,
                "IF": 0.34642009493670883
            },
            "0.6": {
                "default": 0.18809335443037975,
                "IF": 0.2759098101265823
            },
            "0.7": {
                "default": 0.11827531645569621,
                "IF": 0.1607001582278481
            }
        }
    }
}
